Optimal control of stochastic networks of $M/M/\infty$ queues with linear costs

We consider an arbitrary network of $M/M/\infty$ queues with controlled transitions between queues. We consider optimal control problems where the costs are linear functions of the state and inputs over a finite or infinite horizon. We provide in both cases an explicit characterization of the optimal control policies. We also show that these do not involve state feedback, but they depend on the network topology and system parameters. The results are also illustrated with various examples.

==> FirstExample.dat <==
time  state1	state2  control  mode
0	50		1		1	0
0.1	40		5.9		1	0
0.2	32		9.31		1	0
0.3	25.6		11.579		1	0
0.4	20.48		12.9811		1	0
0.5	16.384		13.731		1	0
0.6	13.1072		13.9963		1	0
0.7	10.4858		13.9074		1	0
0.8	8.38861		13.5652		1	0
0.9	6.71089		13.0476		1	0
1	5.36871		12.4139		1	0
1.1	4.29497		11.7094		1	0
1.2	3.43597		10.9679		1	0
1.3	2.74878		10.2147		1	0
1.4	2.19902		9.46814		1	0
1.5	1.75922		8.74123		1	0
1.6	1.40737		8.04303		1	0
1.7	1.1259		7.37946		1	0
1.8	0.90072		6.75411		1	0
1.9	0.720576	6.16877		1	0
2	0.576461	5.62395		1	0
2.1	0.461169	5.1192		1	0
2.2	0.368935	4.6534		1	0
2.3	0.295148	4.22495		1	0
2.4	0.236118	3.83197		1	0
2.5	0.188895	3.47239		1	0
2.6	0.151116	3.14404		1	0
2.7	0.120893	2.84474		1	0
2.8	0.0967141	2.57236		1	0
2.9	0.0773713	2.32479		1	0
3	0.061897	2.10005		1	0
3.1	0.0495176	1.89624		1	0
3.2	0.0396141	1.71156		1	0
3.3	0.0316913	1.54437		1	0
3.4	0.025353	1.3931		1	0
3.5	0.0202824	1.25633		1	0
3.6	0.0162259	1.13272		1	0
3.7	0.0129807	1.02107		1	0
3.8	0.0103846	0.920264	1	0
3.9	0.00830767	0.829276	1	0
4	0.00664614	0.747179	1	0
4.1	0.00531691	0.673126	1	0
4.2	0.00425353	0.606345	1	0
4.3	0.00340282	0.546136	1	0
4.4	0.00272226	0.491862	1	0
4.5	0.00217781	0.442948	1	0
4.6	0.00174225	0.398871	1	0
4.7	0.0013938	0.359158	1	0
4.8	0.00111504	0.323382	1	0
4.9	0.00089203	0.291155	1	0
5	0.000713624	0.262129	1	0
5.1	0.000570899	0.235987	1	0
5.2	0.000456719	0.212446	1	0
5.3	0.000365375	0.191247	1	0
5.4	0.0002923	0.172159	1	0
5.5	0.00023384	0.154972	1	0
5.6	0.000187072	0.139498	1	0
5.7	0.000149658	0.125567	1	0
5.8	0.000119726	0.113025	1	0
5.9	9.5781e-05	0.101735	1	0
6	7.66248e-05	0.0915709	1	0
6.1	6.12998e-05	0.0824215	1	0
6.2	4.90399e-05	0.0741855	0	0
6.3	4.41359e-05	0.0667669	0	0
6.4	3.97223e-05	0.0600902	0	0
6.5	3.57501e-05	0.0540812	0	0
6.6	3.21751e-05	0.0486731	0	0
6.7	2.89575e-05	0.0438058	0	0
6.8	2.60618e-05	0.0394252	0	0
6.9	2.34556e-05	0.0354827	0	0
7	2.11101e-05	0.0319344	0	0
7.1	1.8999e-05	0.028741	0	0
7.2	1.70991e-05	0.0258669	0	0
7.3	1.53892e-05	0.0232802	0	0
7.4	1.38503e-05	0.0209522	0	0
7.5	1.24653e-05	0.0188569	0	0
7.6	1.12187e-05	0.0169713	0	0
7.7	1.00969e-05	0.0152741	0	0
7.8	9.08718e-06	0.0137467	0	0
7.9	8.17847e-06	0.012372	0	0
8	7.36062e-06	0.0111348	0	0
8.1	6.62456e-06	0.0100214	0	0
8.2	5.9621e-06	0.00901922	0	0
8.3	5.36589e-06	0.0081173	0	0
8.4	4.8293e-06	0.00730557	0	0
8.5	4.34637e-06	0.00657501	0	0
8.6	3.91173e-06	0.00591751	0	0
8.7	3.52056e-06	0.00532576	0	0
8.8	3.16851e-06	0.00479318	0	0
8.9	2.85165e-06	0.00431386	0	0
9	2.56649e-06	0.00388248	0	0
9.1	2.30984e-06	0.00349423	0	0
9.2	2.07886e-06	0.00314481	0	0
9.3	1.87097e-06	0.00283033	0	0
9.4	1.68387e-06	0.00254729	0	0
9.5	1.51549e-06	0.00229256	0	0
9.6	1.36394e-06	0.00206331	0	0
9.7	1.22754e-06	0.00185698	0	0
9.8	1.10479e-06	0.00167128	0	0
9.9	9.94311e-07	0.00150415	0	0
10	8.94879e-07	0.00135374	0	0


==> TrajectoryFirstExample.dat <==
time	state1	state2
0.00000	50.00000	0.00000	
0.01694	49.00000	0.00000	
0.02365	48.00000	1.00000	
0.02527	47.00000	2.00000	
0.02930	46.00000	2.00000	
0.03002	45.00000	2.00000	
0.04591	44.00000	2.00000	
0.04979	43.00000	3.00000	
0.05292	42.00000	4.00000	
0.05336	41.00000	5.00000	
0.05378	40.00000	5.00000	
0.08869	39.00000	5.00000	
0.09525	38.00000	6.00000	
0.09652	37.00000	7.00000	
0.10688	37.00000	6.00000	
0.11112	36.00000	6.00000	
0.11397	35.00000	6.00000	
0.12366	34.00000	6.00000	
0.13713	33.00000	7.00000	
0.16144	32.00000	7.00000	
0.18423	31.00000	7.00000	
0.20044	30.00000	8.00000	
0.21151	29.00000	8.00000	
0.23755	28.00000	9.00000	
0.25137	27.00000	10.00000	
0.25896	26.00000	10.00000	
0.26107	25.00000	11.00000	
0.27362	24.00000	12.00000	
0.27541	24.00000	11.00000	
0.29398	23.00000	12.00000	
0.29576	22.00000	13.00000	
0.31285	21.00000	14.00000	
0.31369	21.00000	13.00000	
0.32489	20.00000	13.00000	
0.37473	19.00000	13.00000	
0.42131	19.00000	12.00000	
0.51479	18.00000	13.00000	
0.52381	17.00000	13.00000	
0.59815	16.00000	13.00000	
0.61565	15.00000	13.00000	
0.72613	14.00000	14.00000	
0.75084	13.00000	15.00000	
0.77105	13.00000	14.00000	
0.84634	12.00000	14.00000	
0.90939	12.00000	13.00000	
0.94784	11.00000	14.00000	
0.95212	10.00000	15.00000	
0.97256	9.00000	15.00000	
1.01760	9.00000	14.00000	
1.02609	9.00000	13.00000	
1.05106	9.00000	12.00000	
1.05393	8.00000	12.00000	
1.06588	8.00000	11.00000	
1.09686	7.00000	12.00000	
1.13277	6.00000	12.00000	
1.15180	6.00000	11.00000	
1.20028	5.00000	12.00000	
1.20030	4.00000	13.00000	
1.29855	4.00000	12.00000	
1.48581	4.00000	11.00000	
1.60160	4.00000	10.00000	
1.60844	4.00000	9.00000	
1.66709	3.00000	9.00000	
1.72168	2.00000	10.00000	
1.87077	2.00000	9.00000	
1.88265	1.00000	9.00000	
1.91616	0.00000	10.00000	
2.04230	0.00000	9.00000	
2.08429	0.00000	8.00000	
2.14590	0.00000	7.00000	
2.38059	0.00000	6.00000	
2.55735	0.00000	5.00000	
2.92929	0.00000	4.00000	
3.04682	0.00000	3.00000	
3.11908	0.00000	2.00000	
3.14431	0.00000	1.00000
3.54431	0.00000	0.00000		
10.00000	0.00000	0.00000	

==> TrajectoryFirstExample2.dat <==
time	state1	state2
0.00000	50.00000	0.00000	
0.01565	49.00000	0.00000	
0.01708	48.00000	0.00000	
0.01938	47.00000	0.00000	
0.03087	46.00000	0.00000	
0.10383	45.00000	0.00000	
0.12377	44.00000	0.00000	
0.13043	43.00000	0.00000	
0.17551	42.00000	0.00000	
0.20809	41.00000	0.00000	
0.23033	40.00000	0.00000	
0.25412	39.00000	0.00000	
0.30003	38.00000	0.00000	
0.36207	37.00000	0.00000	
0.36915	36.00000	0.00000	
0.37750	35.00000	0.00000	
0.38303	34.00000	0.00000	
0.41910	33.00000	0.00000	
0.43874	32.00000	0.00000	
0.44449	31.00000	0.00000	
0.46337	30.00000	0.00000	
0.47620	29.00000	0.00000	
0.50324	28.00000	0.00000	
0.52534	27.00000	0.00000	
0.53574	26.00000	0.00000	
0.59147	25.00000	0.00000	
0.71017	24.00000	0.00000	
0.73132	23.00000	0.00000	
0.73183	22.00000	0.00000	
0.77241	21.00000	0.00000	
0.80168	20.00000	0.00000	
0.87755	19.00000	0.00000	
1.00091	18.00000	0.00000	
1.01700	17.00000	0.00000	
1.08079	16.00000	0.00000	
1.11786	15.00000	0.00000	
1.12542	14.00000	0.00000	
1.16859	13.00000	0.00000	
1.20501	12.00000	0.00000	
1.22945	11.00000	0.00000	
1.24722	10.00000	0.00000	
1.33531	9.00000	0.00000	
1.36272	8.00000	0.00000	
1.39954	7.00000	0.00000	
1.60187	6.00000	0.00000	
1.85043	5.00000	0.00000	
2.10003	4.00000	0.00000	
2.84247	3.00000	0.00000	
3.44735	2.00000	0.00000	
4.34055	1.00000	0.00000	
4.34122	0.00000	0.00000	
10.00000	0.00000	0.00000	

==> TrajectorySecondExample.dat <==
time	state1	state2	state3
0.00000	50.00000	1.00000	1.00000	
0.00188	49.00000	1.00000	2.00000	
0.00243	48.00000	1.00000	2.00000	
0.00467	47.00000	1.00000	2.00000	
0.00951	46.00000	1.00000	3.00000	
0.03509	45.00000	1.00000	4.00000	
0.03633	44.00000	1.00000	4.00000	
0.05191	43.00000	1.00000	5.00000	
0.05954	42.00000	1.00000	5.00000	
0.07584	41.00000	1.00000	6.00000	
0.08229	40.00000	1.00000	6.00000	
0.08774	39.00000	1.00000	7.00000	
0.10252	38.00000	1.00000	7.00000	
0.11461	37.00000	1.00000	8.00000	
0.13869	36.00000	1.00000	9.00000	
0.15380	36.00000	1.00000	8.00000	
0.15681	35.00000	1.00000	9.00000	
0.18054	34.00000	1.00000	10.00000	
0.20646	33.00000	1.00000	11.00000	
0.20801	33.00000	1.00000	10.00000	
0.21303	32.00000	1.00000	11.00000	
0.24034	31.00000	1.00000	12.00000	
0.24287	30.00000	1.00000	13.00000	
0.26525	30.00000	1.00000	12.00000	
0.32329	29.00000	1.00000	12.00000	
0.35152	29.00000	1.00000	11.00000	
0.35950	28.00000	1.00000	12.00000	
0.37208	28.00000	1.00000	11.00000	
0.37321	27.00000	1.00000	12.00000	
0.38228	26.00000	1.00000	13.00000	
0.42712	25.00000	1.00000	14.00000	
0.44395	24.00000	1.00000	14.00000	
0.44706	23.00000	1.00000	14.00000	
0.47655	22.00000	1.00000	14.00000	
0.47732	21.00000	1.00000	15.00000	
0.47991	20.00000	1.00000	16.00000	
0.48667	19.00000	1.00000	17.00000	
0.51095	18.00000	1.00000	18.00000	
0.51247	17.00000	1.00000	18.00000	
0.56175	16.00000	1.00000	19.00000	
0.60917	15.00000	1.00000	20.00000	
0.62492	15.00000	1.00000	19.00000	
0.66042	15.00000	1.00000	18.00000	
0.66972	14.00000	1.00000	18.00000	
0.68577	13.00000	1.00000	19.00000	
0.73297	13.00000	1.00000	18.00000	
0.74222	13.00000	0.00000	18.00000	
0.74338	13.00000	0.00000	17.00000	
0.78003	13.00000	0.00000	16.00000	
0.78309	13.00000	0.00000	15.00000	
0.79003	12.00000	0.00000	16.00000	
0.79434	11.00000	0.00000	16.00000	
0.83816	10.00000	0.00000	16.00000	
0.93660	9.00000	0.00000	16.00000	
0.95180	9.00000	0.00000	15.00000	
0.95436	8.00000	0.00000	16.00000	
0.99186	8.00000	0.00000	15.00000	
1.03555	8.00000	0.00000	14.00000	
1.10713	7.00000	0.00000	15.00000	
1.11441	7.00000	0.00000	14.00000	
1.15324	7.00000	0.00000	13.00000	
1.18129	6.00000	0.00000	13.00000	
1.18880	6.00000	0.00000	12.00000	
1.24377	5.00000	0.00000	13.00000	
1.31743	5.00000	0.00000	12.00000	
1.35782	5.00000	0.00000	11.00000	
1.43565	5.00000	0.00000	10.00000	
1.52124	5.00000	0.00000	9.00000	
1.58528	5.00000	0.00000	8.00000	
1.58960	4.00000	0.00000	8.00000	
2.02078	3.00000	0.00000	9.00000	
2.04649	3.00000	0.00000	8.00000	
2.09292	2.00000	0.00000	8.00000	
2.09318	2.00000	0.00000	7.00000	
2.13587	2.00000	0.00000	6.00000	
2.62301	2.00000	0.00000	5.00000	
2.69802	2.00000	0.00000	4.00000	
3.08456	1.00000	0.00000	5.00000	
3.51762	1.00000	0.00000	4.00000	
3.55830	0.00000	0.00000	5.00000	
3.66503	0.00000	0.00000	4.00000	
3.74449	0.00000	0.00000	3.00000	
3.88068	0.00000	0.00000	2.00000	
4.19334	0.00000	0.00000	1.00000	
4.59314	0.00000	0.00000	0.00000
10.00000	0.00000	0.00000	0.00000		

==> TrajectorySecondExampleNocontrol.dat <==
time	state1	state2	state3
0.00000	50.00000	1.00000	1.00000	
0.01158	49.00000	1.00000	1.00000	
0.02963	48.00000	1.00000	1.00000	
0.04262	47.00000	1.00000	1.00000	
0.09206	46.00000	1.00000	1.00000	
0.10881	45.00000	1.00000	1.00000	
0.11612	45.00000	1.00000	0.00000	
0.11764	44.00000	1.00000	0.00000	
0.11870	43.00000	1.00000	0.00000	
0.11938	42.00000	1.00000	0.00000	
0.15255	41.00000	1.00000	0.00000	
0.18121	40.00000	1.00000	0.00000	
0.24384	39.00000	1.00000	0.00000	
0.29446	38.00000	1.00000	0.00000	
0.36570	37.00000	1.00000	0.00000	
0.43011	36.00000	1.00000	0.00000	
0.47741	35.00000	1.00000	0.00000	
0.49674	34.00000	1.00000	0.00000	
0.50204	33.00000	1.00000	0.00000	
0.50392	32.00000	1.00000	0.00000	
0.51742	31.00000	1.00000	0.00000	
0.58744	30.00000	1.00000	0.00000	
0.61976	29.00000	1.00000	0.00000	
0.65512	28.00000	1.00000	0.00000	
0.68785	27.00000	1.00000	0.00000	
0.70379	26.00000	1.00000	0.00000	
0.75228	25.00000	1.00000	0.00000	
0.76384	24.00000	1.00000	0.00000	
0.83195	23.00000	1.00000	0.00000	
0.85252	22.00000	1.00000	0.00000	
0.94785	21.00000	1.00000	0.00000	
0.97124	20.00000	1.00000	0.00000	
0.98100	19.00000	1.00000	0.00000	
0.99665	18.00000	1.00000	0.00000	
1.03842	17.00000	1.00000	0.00000	
1.11741	16.00000	1.00000	0.00000	
1.30603	15.00000	1.00000	0.00000	
1.34452	15.00000	0.00000	0.00000	
1.44891	14.00000	0.00000	0.00000	
1.48010	13.00000	0.00000	0.00000	
1.48138	12.00000	0.00000	0.00000	
1.52307	11.00000	0.00000	0.00000	
1.54000	10.00000	0.00000	0.00000	
1.56735	9.00000	0.00000	0.00000	
1.57894	8.00000	0.00000	0.00000	
1.65434	7.00000	0.00000	0.00000	
1.88828	6.00000	0.00000	0.00000	
2.01216	5.00000	0.00000	0.00000	
2.28115	4.00000	0.00000	0.00000	
2.58371	3.00000	0.00000	0.00000	
2.83501	2.00000	0.00000	0.00000	
2.97028	1.00000	0.00000	0.00000	
6.81935	0.00000	0.00000	0.00000	
10.00000	0.00000	0.00000	0.00000	

==> ValueFunction2d.dat <==
x	y	z
0.00000 0.00000 36.61951
1.00000 0.00000 37.59988
2.00000 0.00000 38.58024
3.00000 0.00000 39.56061
4.00000 0.00000 40.54097
5.00000 0.00000 41.52134
6.00000 0.00000 42.50171
7.00000 0.00000 43.48207
8.00000 0.00000 44.46244
9.00000 0.00000 45.44280
10.00000 0.00000 46.42317
11.00000 0.00000 47.40354
12.00000 0.00000 48.38390
13.00000 0.00000 49.36427
14.00000 0.00000 50.34463
15.00000 0.00000 51.32500
16.00000 0.00000 52.30537
17.00000 0.00000 53.28573
18.00000 0.00000 54.26610
19.00000 0.00000 55.24647
20.00000 0.00000 56.22683
21.00000 0.00000 57.20720
22.00000 0.00000 58.18756
23.00000 0.00000 59.16793
24.00000 0.00000 60.14830
25.00000 0.00000 61.12866
26.00000 0.00000 62.10903
27.00000 0.00000 63.08940
28.00000 0.00000 64.06976
29.00000 0.00000 65.05013
30.00000 0.00000 66.03049
31.00000 0.00000 67.01086
32.00000 0.00000 67.99123
33.00000 0.00000 68.97159
34.00000 0.00000 69.95196
35.00000 0.00000 70.93232
36.00000 0.00000 71.91269
37.00000 0.00000 72.89306
38.00000 0.00000 73.87342
39.00000 0.00000 74.85379
40.00000 0.00000 75.83415
41.00000 0.00000 76.81452
42.00000 0.00000 77.79489
43.00000 0.00000 78.77525
44.00000 0.00000 79.75562
45.00000 0.00000 80.73598
46.00000 0.00000 81.71635
47.00000 0.00000 82.69672
48.00000 0.00000 83.67708
49.00000 0.00000 84.65745
50.00000 0.00000 85.63782

0.00000 1.00000 38.60478
1.00000 1.00000 39.58514
2.00000 1.00000 40.56551
3.00000 1.00000 41.54588
4.00000 1.00000 42.52624
5.00000 1.00000 43.50661
6.00000 1.00000 44.48697
7.00000 1.00000 45.46734
8.00000 1.00000 46.44771
9.00000 1.00000 47.42807
10.00000 1.00000 48.40844
11.00000 1.00000 49.38880
12.00000 1.00000 50.36917
13.00000 1.00000 51.34954
14.00000 1.00000 52.32990
15.00000 1.00000 53.31027
16.00000 1.00000 54.29064
17.00000 1.00000 55.27100
18.00000 1.00000 56.25137
19.00000 1.00000 57.23173
20.00000 1.00000 58.21210
21.00000 1.00000 59.19247
22.00000 1.00000 60.17283
23.00000 1.00000 61.15320
24.00000 1.00000 62.13356
25.00000 1.00000 63.11393
26.00000 1.00000 64.09430
27.00000 1.00000 65.07466
28.00000 1.00000 66.05503
29.00000 1.00000 67.03539
30.00000 1.00000 68.01576
31.00000 1.00000 68.99613
32.00000 1.00000 69.97649
33.00000 1.00000 70.95686
34.00000 1.00000 71.93723
35.00000 1.00000 72.91759
36.00000 1.00000 73.89796
37.00000 1.00000 74.87832
38.00000 1.00000 75.85869
39.00000 1.00000 76.83906
40.00000 1.00000 77.81942
41.00000 1.00000 78.79979
42.00000 1.00000 79.78015
43.00000 1.00000 80.76052
44.00000 1.00000 81.74089
45.00000 1.00000 82.72125
46.00000 1.00000 83.70162
47.00000 1.00000 84.68198
48.00000 1.00000 85.66235
49.00000 1.00000 86.64272
50.00000 1.00000 87.62308

0.00000 2.00000 40.59005
1.00000 2.00000 41.57041
2.00000 2.00000 42.55078
3.00000 2.00000 43.53114
4.00000 2.00000 44.51151
5.00000 2.00000 45.49188
6.00000 2.00000 46.47224
7.00000 2.00000 47.45261
8.00000 2.00000 48.43297
9.00000 2.00000 49.41334
10.00000 2.00000 50.39371
11.00000 2.00000 51.37407
12.00000 2.00000 52.35444
13.00000 2.00000 53.33481
14.00000 2.00000 54.31517
15.00000 2.00000 55.29554
16.00000 2.00000 56.27590
17.00000 2.00000 57.25627
18.00000 2.00000 58.23664
19.00000 2.00000 59.21700
20.00000 2.00000 60.19737
21.00000 2.00000 61.17773
22.00000 2.00000 62.15810
23.00000 2.00000 63.13847
24.00000 2.00000 64.11883
25.00000 2.00000 65.09920
26.00000 2.00000 66.07957
27.00000 2.00000 67.05993
28.00000 2.00000 68.04030
29.00000 2.00000 69.02066
30.00000 2.00000 70.00103
31.00000 2.00000 70.98140
32.00000 2.00000 71.96176
33.00000 2.00000 72.94213
34.00000 2.00000 73.92249
35.00000 2.00000 74.90286
36.00000 2.00000 75.88323
37.00000 2.00000 76.86359
38.00000 2.00000 77.84396
39.00000 2.00000 78.82432
40.00000 2.00000 79.80469
41.00000 2.00000 80.78506
42.00000 2.00000 81.76542
43.00000 2.00000 82.74579
44.00000 2.00000 83.72616
45.00000 2.00000 84.70652
46.00000 2.00000 85.68689
47.00000 2.00000 86.66725
48.00000 2.00000 87.64762
49.00000 2.00000 88.62798
50.00000 2.00000 89.60835

0.00000 3.00000 42.57531
1.00000 3.00000 43.55568
2.00000 3.00000 44.53605
3.00000 3.00000 45.51641
4.00000 3.00000 46.49678
5.00000 3.00000 47.47714
6.00000 3.00000 48.45751
7.00000 3.00000 49.43788
8.00000 3.00000 50.41824
9.00000 3.00000 51.39861
10.00000 3.00000 52.37897
11.00000 3.00000 53.35934
12.00000 3.00000 54.33971
13.00000 3.00000 55.32007
14.00000 3.00000 56.30044
15.00000 3.00000 57.28081
16.00000 3.00000 58.26117
17.00000 3.00000 59.24154
18.00000 3.00000 60.22190
19.00000 3.00000 61.20227
20.00000 3.00000 62.18264
21.00000 3.00000 63.16300
22.00000 3.00000 64.14337
23.00000 3.00000 65.12373
24.00000 3.00000 66.10410
25.00000 3.00000 67.08447
26.00000 3.00000 68.06483
27.00000 3.00000 69.04520
28.00000 3.00000 70.02557
29.00000 3.00000 71.00593
30.00000 3.00000 71.98630
31.00000 3.00000 72.96666
32.00000 3.00000 73.94703
33.00000 3.00000 74.92740
34.00000 3.00000 75.90776
35.00000 3.00000 76.88813
36.00000 3.00000 77.86849
37.00000 3.00000 78.84886
38.00000 3.00000 79.82923
39.00000 3.00000 80.80959
40.00000 3.00000 81.78996
41.00000 3.00000 82.77032
42.00000 3.00000 83.75069
43.00000 3.00000 84.73106
44.00000 3.00000 85.71142
45.00000 3.00000 86.69179
46.00000 3.00000 87.67216
47.00000 3.00000 88.65252
48.00000 3.00000 89.63289
49.00000 3.00000 90.61325
50.00000 3.00000 91.59362

0.00000 4.00000 44.56058
1.00000 4.00000 45.54095
2.00000 4.00000 46.52131
3.00000 4.00000 47.50168
4.00000 4.00000 48.48205
5.00000 4.00000 49.46241
6.00000 4.00000 50.44278
7.00000 4.00000 51.42314
8.00000 4.00000 52.40351
9.00000 4.00000 53.38388
10.00000 4.00000 54.36424
11.00000 4.00000 55.34461
12.00000 4.00000 56.32498
13.00000 4.00000 57.30534
14.00000 4.00000 58.28571
15.00000 4.00000 59.26607
16.00000 4.00000 60.24644
17.00000 4.00000 61.22681
18.00000 4.00000 62.20717
19.00000 4.00000 63.18754
20.00000 4.00000 64.16790
21.00000 4.00000 65.14827
22.00000 4.00000 66.12864
23.00000 4.00000 67.10900
24.00000 4.00000 68.08937
25.00000 4.00000 69.06973
26.00000 4.00000 70.05010
27.00000 4.00000 71.03047
28.00000 4.00000 72.01083
29.00000 4.00000 72.99120
30.00000 4.00000 73.97156
31.00000 4.00000 74.95193
32.00000 4.00000 75.93230
33.00000 4.00000 76.91266
34.00000 4.00000 77.89303
35.00000 4.00000 78.87340
36.00000 4.00000 79.85376
37.00000 4.00000 80.83413
38.00000 4.00000 81.81449
39.00000 4.00000 82.79486
40.00000 4.00000 83.77523
41.00000 4.00000 84.75559
42.00000 4.00000 85.73596
43.00000 4.00000 86.71632
44.00000 4.00000 87.69669
45.00000 4.00000 88.67706
46.00000 4.00000 89.65742
47.00000 4.00000 90.63779
48.00000 4.00000 91.61816
49.00000 4.00000 92.59852
50.00000 4.00000 93.57889

0.00000 5.00000 46.54585
1.00000 5.00000 47.52622
2.00000 5.00000 48.50658
3.00000 5.00000 49.48695
4.00000 5.00000 50.46731
5.00000 5.00000 51.44768
6.00000 5.00000 52.42805
7.00000 5.00000 53.40841
8.00000 5.00000 54.38878
9.00000 5.00000 55.36915
10.00000 5.00000 56.34951
11.00000 5.00000 57.32988
12.00000 5.00000 58.31024
13.00000 5.00000 59.29061
14.00000 5.00000 60.27097
15.00000 5.00000 61.25134
16.00000 5.00000 62.23171
17.00000 5.00000 63.21207
18.00000 5.00000 64.19244
19.00000 5.00000 65.17281
20.00000 5.00000 66.15317
21.00000 5.00000 67.13354
22.00000 5.00000 68.11390
23.00000 5.00000 69.09427
24.00000 5.00000 70.07464
25.00000 5.00000 71.05500
26.00000 5.00000 72.03537
27.00000 5.00000 73.01574
28.00000 5.00000 73.99610
29.00000 5.00000 74.97647
30.00000 5.00000 75.95683
31.00000 5.00000 76.93720
32.00000 5.00000 77.91757
33.00000 5.00000 78.89793
34.00000 5.00000 79.87830
35.00000 5.00000 80.85866
36.00000 5.00000 81.83903
37.00000 5.00000 82.81940
38.00000 5.00000 83.79976
39.00000 5.00000 84.78013
40.00000 5.00000 85.76049
41.00000 5.00000 86.74086
42.00000 5.00000 87.72123
43.00000 5.00000 88.70159
44.00000 5.00000 89.68196
45.00000 5.00000 90.66232
46.00000 5.00000 91.64269
47.00000 5.00000 92.62306
48.00000 5.00000 93.60342
49.00000 5.00000 94.58379
50.00000 5.00000 95.56416

0.00000 6.00000 48.53112
1.00000 6.00000 49.51148
2.00000 6.00000 50.49185
3.00000 6.00000 51.47222
4.00000 6.00000 52.45258
5.00000 6.00000 53.43295
6.00000 6.00000 54.41331
7.00000 6.00000 55.39368
8.00000 6.00000 56.37405
9.00000 6.00000 57.35441
10.00000 6.00000 58.33478
11.00000 6.00000 59.31515
12.00000 6.00000 60.29551
13.00000 6.00000 61.27588
14.00000 6.00000 62.25624
15.00000 6.00000 63.23661
16.00000 6.00000 64.21698
17.00000 6.00000 65.19734
18.00000 6.00000 66.17771
19.00000 6.00000 67.15807
20.00000 6.00000 68.13844
21.00000 6.00000 69.11881
22.00000 6.00000 70.09917
23.00000 6.00000 71.07954
24.00000 6.00000 72.05991
25.00000 6.00000 73.04027
26.00000 6.00000 74.02064
27.00000 6.00000 75.00100
28.00000 6.00000 75.98137
29.00000 6.00000 76.96174
30.00000 6.00000 77.94210
31.00000 6.00000 78.92247
32.00000 6.00000 79.90283
33.00000 6.00000 80.88320
34.00000 6.00000 81.86357
35.00000 6.00000 82.84393
36.00000 6.00000 83.82430
37.00000 6.00000 84.80466
38.00000 6.00000 85.78503
39.00000 6.00000 86.76540
40.00000 6.00000 87.74576
41.00000 6.00000 88.72613
42.00000 6.00000 89.70650
43.00000 6.00000 90.68686
44.00000 6.00000 91.66723
45.00000 6.00000 92.64759
46.00000 6.00000 93.62796
47.00000 6.00000 94.60832
48.00000 6.00000 95.58869
49.00000 6.00000 96.56906
50.00000 6.00000 97.54942

0.00000 7.00000 50.51639
1.00000 7.00000 51.49675
2.00000 7.00000 52.47712
3.00000 7.00000 53.45748
4.00000 7.00000 54.43785
5.00000 7.00000 55.41822
6.00000 7.00000 56.39858
7.00000 7.00000 57.37895
8.00000 7.00000 58.35932
9.00000 7.00000 59.33968
10.00000 7.00000 60.32005
11.00000 7.00000 61.30041
12.00000 7.00000 62.28078
13.00000 7.00000 63.26115
14.00000 7.00000 64.24151
15.00000 7.00000 65.22188
16.00000 7.00000 66.20224
17.00000 7.00000 67.18261
18.00000 7.00000 68.16298
19.00000 7.00000 69.14334
20.00000 7.00000 70.12371
21.00000 7.00000 71.10407
22.00000 7.00000 72.08444
23.00000 7.00000 73.06481
24.00000 7.00000 74.04517
25.00000 7.00000 75.02554
26.00000 7.00000 76.00590
27.00000 7.00000 76.98627
28.00000 7.00000 77.96664
29.00000 7.00000 78.94700
30.00000 7.00000 79.92737
31.00000 7.00000 80.90774
32.00000 7.00000 81.88810
33.00000 7.00000 82.86847
34.00000 7.00000 83.84883
35.00000 7.00000 84.82920
36.00000 7.00000 85.80957
37.00000 7.00000 86.78993
38.00000 7.00000 87.77030
39.00000 7.00000 88.75066
40.00000 7.00000 89.73103
41.00000 7.00000 90.71140
42.00000 7.00000 91.69176
43.00000 7.00000 92.67213
44.00000 7.00000 93.65250
45.00000 7.00000 94.63286
46.00000 7.00000 95.61323
47.00000 7.00000 96.59359
48.00000 7.00000 97.57396
49.00000 7.00000 98.55433
50.00000 7.00000 99.53469

0.00000 8.00000 52.50165
1.00000 8.00000 53.48202
2.00000 8.00000 54.46239
3.00000 8.00000 55.44275
4.00000 8.00000 56.42312
5.00000 8.00000 57.40349
6.00000 8.00000 58.38385
7.00000 8.00000 59.36422
8.00000 8.00000 60.34458
9.00000 8.00000 61.32495
10.00000 8.00000 62.30532
11.00000 8.00000 63.28568
12.00000 8.00000 64.26605
13.00000 8.00000 65.24641
14.00000 8.00000 66.22678
15.00000 8.00000 67.20715
16.00000 8.00000 68.18751
17.00000 8.00000 69.16788
18.00000 8.00000 70.14824
19.00000 8.00000 71.12861
20.00000 8.00000 72.10898
21.00000 8.00000 73.08934
22.00000 8.00000 74.06971
23.00000 8.00000 75.05008
24.00000 8.00000 76.03044
25.00000 8.00000 77.01081
26.00000 8.00000 77.99117
27.00000 8.00000 78.97154
28.00000 8.00000 79.95190
29.00000 8.00000 80.93227
30.00000 8.00000 81.91264
31.00000 8.00000 82.89300
32.00000 8.00000 83.87337
33.00000 8.00000 84.85374
34.00000 8.00000 85.83410
35.00000 8.00000 86.81447
36.00000 8.00000 87.79483
37.00000 8.00000 88.77520
38.00000 8.00000 89.75557
39.00000 8.00000 90.73593
40.00000 8.00000 91.71630
41.00000 8.00000 92.69666
42.00000 8.00000 93.67703
43.00000 8.00000 94.65740
44.00000 8.00000 95.63776
45.00000 8.00000 96.61813
46.00000 8.00000 97.59849
47.00000 8.00000 98.57886
48.00000 8.00000 99.55923
49.00000 8.00000 100.53959
50.00000 8.00000 101.51996

0.00000 9.00000 54.48692
1.00000 9.00000 55.46729
2.00000 9.00000 56.44765
3.00000 9.00000 57.42802
4.00000 9.00000 58.40839
5.00000 9.00000 59.38875
6.00000 9.00000 60.36912
7.00000 9.00000 61.34949
8.00000 9.00000 62.32985
9.00000 9.00000 63.31022
10.00000 9.00000 64.29058
11.00000 9.00000 65.27095
12.00000 9.00000 66.25132
13.00000 9.00000 67.23168
14.00000 9.00000 68.21205
15.00000 9.00000 69.19241
16.00000 9.00000 70.17278
17.00000 9.00000 71.15315
18.00000 9.00000 72.13351
19.00000 9.00000 73.11388
20.00000 9.00000 74.09424
21.00000 9.00000 75.07461
22.00000 9.00000 76.05498
23.00000 9.00000 77.03534
24.00000 9.00000 78.01571
25.00000 9.00000 78.99608
26.00000 9.00000 79.97644
27.00000 9.00000 80.95681
28.00000 9.00000 81.93717
29.00000 9.00000 82.91754
30.00000 9.00000 83.89791
31.00000 9.00000 84.87827
32.00000 9.00000 85.85864
33.00000 9.00000 86.83900
34.00000 9.00000 87.81937
35.00000 9.00000 88.79974
36.00000 9.00000 89.78010
37.00000 9.00000 90.76047
38.00000 9.00000 91.74084
39.00000 9.00000 92.72120
40.00000 9.00000 93.70157
41.00000 9.00000 94.68193
42.00000 9.00000 95.66230
43.00000 9.00000 96.64266
44.00000 9.00000 97.62303
45.00000 9.00000 98.60340
46.00000 9.00000 99.58376
47.00000 9.00000 100.56413
48.00000 9.00000 101.54450
49.00000 9.00000 102.52486
50.00000 9.00000 103.50523

0.00000 10.00000 56.47219
1.00000 10.00000 57.45256
2.00000 10.00000 58.43292
3.00000 10.00000 59.41329
4.00000 10.00000 60.39366
5.00000 10.00000 61.37402
6.00000 10.00000 62.35439
7.00000 10.00000 63.33475
8.00000 10.00000 64.31512
9.00000 10.00000 65.29548
10.00000 10.00000 66.27585
11.00000 10.00000 67.25622
12.00000 10.00000 68.23658
13.00000 10.00000 69.21695
14.00000 10.00000 70.19732
15.00000 10.00000 71.17768
16.00000 10.00000 72.15805
17.00000 10.00000 73.13841
18.00000 10.00000 74.11878
19.00000 10.00000 75.09915
20.00000 10.00000 76.07951
21.00000 10.00000 77.05988
22.00000 10.00000 78.04024
23.00000 10.00000 79.02061
24.00000 10.00000 80.00098
25.00000 10.00000 80.98134
26.00000 10.00000 81.96171
27.00000 10.00000 82.94208
28.00000 10.00000 83.92244
29.00000 10.00000 84.90281
30.00000 10.00000 85.88317
31.00000 10.00000 86.86354
32.00000 10.00000 87.84391
33.00000 10.00000 88.82427
34.00000 10.00000 89.80464
35.00000 10.00000 90.78500
36.00000 10.00000 91.76537
37.00000 10.00000 92.74574
38.00000 10.00000 93.72610
39.00000 10.00000 94.70647
40.00000 10.00000 95.68684
41.00000 10.00000 96.66720
42.00000 10.00000 97.64757
43.00000 10.00000 98.62793
44.00000 10.00000 99.60830
45.00000 10.00000 100.58867
46.00000 10.00000 101.56903
47.00000 10.00000 102.54940
48.00000 10.00000 103.52976
49.00000 10.00000 104.51013
50.00000 10.00000 105.49050

0.00000 11.00000 58.45746
1.00000 11.00000 59.43782
2.00000 11.00000 60.41819
3.00000 11.00000 61.39856
4.00000 11.00000 62.37892
5.00000 11.00000 63.35929
6.00000 11.00000 64.33965
7.00000 11.00000 65.32002
8.00000 11.00000 66.30039
9.00000 11.00000 67.28075
10.00000 11.00000 68.26112
11.00000 11.00000 69.24149
12.00000 11.00000 70.22185
13.00000 11.00000 71.20222
14.00000 11.00000 72.18258
15.00000 11.00000 73.16295
16.00000 11.00000 74.14332
17.00000 11.00000 75.12368
18.00000 11.00000 76.10405
19.00000 11.00000 77.08441
20.00000 11.00000 78.06478
21.00000 11.00000 79.04515
22.00000 11.00000 80.02551
23.00000 11.00000 81.00588
24.00000 11.00000 81.98624
25.00000 11.00000 82.96661
26.00000 11.00000 83.94698
27.00000 11.00000 84.92734
28.00000 11.00000 85.90771
29.00000 11.00000 86.88808
30.00000 11.00000 87.86844
31.00000 11.00000 88.84881
32.00000 11.00000 89.82917
33.00000 11.00000 90.80954
34.00000 11.00000 91.78991
35.00000 11.00000 92.77027
36.00000 11.00000 93.75064
37.00000 11.00000 94.73100
38.00000 11.00000 95.71137
39.00000 11.00000 96.69174
40.00000 11.00000 97.67210
41.00000 11.00000 98.65247
42.00000 11.00000 99.63284
43.00000 11.00000 100.61320
44.00000 11.00000 101.59357
45.00000 11.00000 102.57393
46.00000 11.00000 103.55430
47.00000 11.00000 104.53467
48.00000 11.00000 105.51503
49.00000 11.00000 106.49540
50.00000 11.00000 107.47576

0.00000 12.00000 60.44273
1.00000 12.00000 61.42309
2.00000 12.00000 62.40346
3.00000 12.00000 63.38383
4.00000 12.00000 64.36419
5.00000 12.00000 65.34456
6.00000 12.00000 66.32492
7.00000 12.00000 67.30529
8.00000 12.00000 68.28566
9.00000 12.00000 69.26602
10.00000 12.00000 70.24639
11.00000 12.00000 71.22675
12.00000 12.00000 72.20712
13.00000 12.00000 73.18749
14.00000 12.00000 74.16785
15.00000 12.00000 75.14822
16.00000 12.00000 76.12858
17.00000 12.00000 77.10895
18.00000 12.00000 78.08932
19.00000 12.00000 79.06968
20.00000 12.00000 80.05005
21.00000 12.00000 81.03042
22.00000 12.00000 82.01078
23.00000 12.00000 82.99115
24.00000 12.00000 83.97151
25.00000 12.00000 84.95188
26.00000 12.00000 85.93224
27.00000 12.00000 86.91261
28.00000 12.00000 87.89298
29.00000 12.00000 88.87334
30.00000 12.00000 89.85371
31.00000 12.00000 90.83408
32.00000 12.00000 91.81444
33.00000 12.00000 92.79481
34.00000 12.00000 93.77517
35.00000 12.00000 94.75554
36.00000 12.00000 95.73591
37.00000 12.00000 96.71627
38.00000 12.00000 97.69664
39.00000 12.00000 98.67700
40.00000 12.00000 99.65737
41.00000 12.00000 100.63774
42.00000 12.00000 101.61810
43.00000 12.00000 102.59847
44.00000 12.00000 103.57883
45.00000 12.00000 104.55920
46.00000 12.00000 105.53957
47.00000 12.00000 106.51993
48.00000 12.00000 107.50030
49.00000 12.00000 108.48067
50.00000 12.00000 109.46103

0.00000 13.00000 62.42799
1.00000 13.00000 63.40836
2.00000 13.00000 64.38873
3.00000 13.00000 65.36909
4.00000 13.00000 66.34946
5.00000 13.00000 67.32982
6.00000 13.00000 68.31019
7.00000 13.00000 69.29056
8.00000 13.00000 70.27092
9.00000 13.00000 71.25129
10.00000 13.00000 72.23166
11.00000 13.00000 73.21202
12.00000 13.00000 74.19239
13.00000 13.00000 75.17275
14.00000 13.00000 76.15312
15.00000 13.00000 77.13349
16.00000 13.00000 78.11385
17.00000 13.00000 79.09422
18.00000 13.00000 80.07458
19.00000 13.00000 81.05495
20.00000 13.00000 82.03532
21.00000 13.00000 83.01568
22.00000 13.00000 83.99605
23.00000 13.00000 84.97642
24.00000 13.00000 85.95678
25.00000 13.00000 86.93715
26.00000 13.00000 87.91751
27.00000 13.00000 88.89788
28.00000 13.00000 89.87825
29.00000 13.00000 90.85861
30.00000 13.00000 91.83898
31.00000 13.00000 92.81934
32.00000 13.00000 93.79971
33.00000 13.00000 94.78008
34.00000 13.00000 95.76044
35.00000 13.00000 96.74081
36.00000 13.00000 97.72118
37.00000 13.00000 98.70154
38.00000 13.00000 99.68191
39.00000 13.00000 100.66227
40.00000 13.00000 101.64264
41.00000 13.00000 102.62301
42.00000 13.00000 103.60337
43.00000 13.00000 104.58374
44.00000 13.00000 105.56410
45.00000 13.00000 106.54447
46.00000 13.00000 107.52484
47.00000 13.00000 108.50520
48.00000 13.00000 109.48557
49.00000 13.00000 110.46593
50.00000 13.00000 111.44630

0.00000 14.00000 64.41326
1.00000 14.00000 65.39363
2.00000 14.00000 66.37399
3.00000 14.00000 67.35436
4.00000 14.00000 68.33473
5.00000 14.00000 69.31509
6.00000 14.00000 70.29546
7.00000 14.00000 71.27582
8.00000 14.00000 72.25619
9.00000 14.00000 73.23656
10.00000 14.00000 74.21692
11.00000 14.00000 75.19729
12.00000 14.00000 76.17766
13.00000 14.00000 77.15802
14.00000 14.00000 78.13839
15.00000 14.00000 79.11875
16.00000 14.00000 80.09912
17.00000 14.00000 81.07949
18.00000 14.00000 82.05985
19.00000 14.00000 83.04022
20.00000 14.00000 84.02058
21.00000 14.00000 85.00095
22.00000 14.00000 85.98132
23.00000 14.00000 86.96168
24.00000 14.00000 87.94205
25.00000 14.00000 88.92242
26.00000 14.00000 89.90278
27.00000 14.00000 90.88315
28.00000 14.00000 91.86351
29.00000 14.00000 92.84388
30.00000 14.00000 93.82425
31.00000 14.00000 94.80461
32.00000 14.00000 95.78498
33.00000 14.00000 96.76534
34.00000 14.00000 97.74571
35.00000 14.00000 98.72608
36.00000 14.00000 99.70644
37.00000 14.00000 100.68681
38.00000 14.00000 101.66718
39.00000 14.00000 102.64754
40.00000 14.00000 103.62791
41.00000 14.00000 104.60827
42.00000 14.00000 105.58864
43.00000 14.00000 106.56901
44.00000 14.00000 107.54937
45.00000 14.00000 108.52974
46.00000 14.00000 109.51010
47.00000 14.00000 110.49047
48.00000 14.00000 111.47084
49.00000 14.00000 112.45120
50.00000 14.00000 113.43157

0.00000 15.00000 66.39853
1.00000 15.00000 67.37890
2.00000 15.00000 68.35926
3.00000 15.00000 69.33963
4.00000 15.00000 70.32000
5.00000 15.00000 71.30036
6.00000 15.00000 72.28073
7.00000 15.00000 73.26109
8.00000 15.00000 74.24146
9.00000 15.00000 75.22183
10.00000 15.00000 76.20219
11.00000 15.00000 77.18256
12.00000 15.00000 78.16292
13.00000 15.00000 79.14329
14.00000 15.00000 80.12366
15.00000 15.00000 81.10402
16.00000 15.00000 82.08439
17.00000 15.00000 83.06476
18.00000 15.00000 84.04512
19.00000 15.00000 85.02549
20.00000 15.00000 86.00585
21.00000 15.00000 86.98622
22.00000 15.00000 87.96658
23.00000 15.00000 88.94695
24.00000 15.00000 89.92732
25.00000 15.00000 90.90768
26.00000 15.00000 91.88805
27.00000 15.00000 92.86842
28.00000 15.00000 93.84878
29.00000 15.00000 94.82915
30.00000 15.00000 95.80951
31.00000 15.00000 96.78988
32.00000 15.00000 97.77025
33.00000 15.00000 98.75061
34.00000 15.00000 99.73098
35.00000 15.00000 100.71134
36.00000 15.00000 101.69171
37.00000 15.00000 102.67208
38.00000 15.00000 103.65244
39.00000 15.00000 104.63281
40.00000 15.00000 105.61317
41.00000 15.00000 106.59354
42.00000 15.00000 107.57391
43.00000 15.00000 108.55427
44.00000 15.00000 109.53464
45.00000 15.00000 110.51501
46.00000 15.00000 111.49537
47.00000 15.00000 112.47574
48.00000 15.00000 113.45610
49.00000 15.00000 114.43647
50.00000 15.00000 115.41684

0.00000 16.00000 68.38380
1.00000 16.00000 69.36416
2.00000 16.00000 70.34453
3.00000 16.00000 71.32490
4.00000 16.00000 72.30526
5.00000 16.00000 73.28563
6.00000 16.00000 74.26600
7.00000 16.00000 75.24636
8.00000 16.00000 76.22673
9.00000 16.00000 77.20709
10.00000 16.00000 78.18746
11.00000 16.00000 79.16783
12.00000 16.00000 80.14819
13.00000 16.00000 81.12856
14.00000 16.00000 82.10892
15.00000 16.00000 83.08929
16.00000 16.00000 84.06966
17.00000 16.00000 85.05002
18.00000 16.00000 86.03039
19.00000 16.00000 87.01076
20.00000 16.00000 87.99112
21.00000 16.00000 88.97149
22.00000 16.00000 89.95185
23.00000 16.00000 90.93222
24.00000 16.00000 91.91259
25.00000 16.00000 92.89295
26.00000 16.00000 93.87332
27.00000 16.00000 94.85368
28.00000 16.00000 95.83405
29.00000 16.00000 96.81442
30.00000 16.00000 97.79478
31.00000 16.00000 98.77515
32.00000 16.00000 99.75551
33.00000 16.00000 100.73588
34.00000 16.00000 101.71625
35.00000 16.00000 102.69661
36.00000 16.00000 103.67698
37.00000 16.00000 104.65735
38.00000 16.00000 105.63771
39.00000 16.00000 106.61808
40.00000 16.00000 107.59844
41.00000 16.00000 108.57881
42.00000 16.00000 109.55918
43.00000 16.00000 110.53954
44.00000 16.00000 111.51991
45.00000 16.00000 112.50027
46.00000 16.00000 113.48064
47.00000 16.00000 114.46101
48.00000 16.00000 115.44137
49.00000 16.00000 116.42174
50.00000 16.00000 117.40210

0.00000 17.00000 70.36907
1.00000 17.00000 71.34943
2.00000 17.00000 72.32980
3.00000 17.00000 73.31016
4.00000 17.00000 74.29053
5.00000 17.00000 75.27090
6.00000 17.00000 76.25126
7.00000 17.00000 77.23163
8.00000 17.00000 78.21200
9.00000 17.00000 79.19236
10.00000 17.00000 80.17273
11.00000 17.00000 81.15309
12.00000 17.00000 82.13346
13.00000 17.00000 83.11383
14.00000 17.00000 84.09419
15.00000 17.00000 85.07456
16.00000 17.00000 86.05492
17.00000 17.00000 87.03529
18.00000 17.00000 88.01566
19.00000 17.00000 88.99602
20.00000 17.00000 89.97639
21.00000 17.00000 90.95676
22.00000 17.00000 91.93712
23.00000 17.00000 92.91749
24.00000 17.00000 93.89785
25.00000 17.00000 94.87822
26.00000 17.00000 95.85859
27.00000 17.00000 96.83895
28.00000 17.00000 97.81932
29.00000 17.00000 98.79968
30.00000 17.00000 99.78005
31.00000 17.00000 100.76042
32.00000 17.00000 101.74078
33.00000 17.00000 102.72115
34.00000 17.00000 103.70152
35.00000 17.00000 104.68188
36.00000 17.00000 105.66225
37.00000 17.00000 106.64261
38.00000 17.00000 107.62298
39.00000 17.00000 108.60335
40.00000 17.00000 109.58371
41.00000 17.00000 110.56408
42.00000 17.00000 111.54444
43.00000 17.00000 112.52481
44.00000 17.00000 113.50518
45.00000 17.00000 114.48554
46.00000 17.00000 115.46591
47.00000 17.00000 116.44627
48.00000 17.00000 117.42664
49.00000 17.00000 118.40701
50.00000 17.00000 119.38737

0.00000 18.00000 72.35434
1.00000 18.00000 73.33470
2.00000 18.00000 74.31507
3.00000 18.00000 75.29543
4.00000 18.00000 76.27580
5.00000 18.00000 77.25616
6.00000 18.00000 78.23653
7.00000 18.00000 79.21690
8.00000 18.00000 80.19726
9.00000 18.00000 81.17763
10.00000 18.00000 82.15800
11.00000 18.00000 83.13836
12.00000 18.00000 84.11873
13.00000 18.00000 85.09909
14.00000 18.00000 86.07946
15.00000 18.00000 87.05983
16.00000 18.00000 88.04019
17.00000 18.00000 89.02056
18.00000 18.00000 90.00092
19.00000 18.00000 90.98129
20.00000 18.00000 91.96166
21.00000 18.00000 92.94202
22.00000 18.00000 93.92239
23.00000 18.00000 94.90275
24.00000 18.00000 95.88312
25.00000 18.00000 96.86349
26.00000 18.00000 97.84385
27.00000 18.00000 98.82422
28.00000 18.00000 99.80459
29.00000 18.00000 100.78495
30.00000 18.00000 101.76532
31.00000 18.00000 102.74568
32.00000 18.00000 103.72605
33.00000 18.00000 104.70642
34.00000 18.00000 105.68678
35.00000 18.00000 106.66715
36.00000 18.00000 107.64751
37.00000 18.00000 108.62788
38.00000 18.00000 109.60825
39.00000 18.00000 110.58861
40.00000 18.00000 111.56898
41.00000 18.00000 112.54935
42.00000 18.00000 113.52971
43.00000 18.00000 114.51008
44.00000 18.00000 115.49044
45.00000 18.00000 116.47081
46.00000 18.00000 117.45118
47.00000 18.00000 118.43154
48.00000 18.00000 119.41191
49.00000 18.00000 120.39227
50.00000 18.00000 121.37264

0.00000 19.00000 74.33960
1.00000 19.00000 75.31997
2.00000 19.00000 76.30034
3.00000 19.00000 77.28070
4.00000 19.00000 78.26107
5.00000 19.00000 79.24143
6.00000 19.00000 80.22180
7.00000 19.00000 81.20217
8.00000 19.00000 82.18253
9.00000 19.00000 83.16290
10.00000 19.00000 84.14326
11.00000 19.00000 85.12363
12.00000 19.00000 86.10400
13.00000 19.00000 87.08436
14.00000 19.00000 88.06473
15.00000 19.00000 89.04510
16.00000 19.00000 90.02546
17.00000 19.00000 91.00583
18.00000 19.00000 91.98619
19.00000 19.00000 92.96656
20.00000 19.00000 93.94692
21.00000 19.00000 94.92729
22.00000 19.00000 95.90766
23.00000 19.00000 96.88802
24.00000 19.00000 97.86839
25.00000 19.00000 98.84876
26.00000 19.00000 99.82912
27.00000 19.00000 100.80949
28.00000 19.00000 101.78985
29.00000 19.00000 102.77022
30.00000 19.00000 103.75059
31.00000 19.00000 104.73095
32.00000 19.00000 105.71132
33.00000 19.00000 106.69169
34.00000 19.00000 107.67205
35.00000 19.00000 108.65242
36.00000 19.00000 109.63278
37.00000 19.00000 110.61315
38.00000 19.00000 111.59351
39.00000 19.00000 112.57388
40.00000 19.00000 113.55425
41.00000 19.00000 114.53461
42.00000 19.00000 115.51498
43.00000 19.00000 116.49535
44.00000 19.00000 117.47571
45.00000 19.00000 118.45608
46.00000 19.00000 119.43644
47.00000 19.00000 120.41681
48.00000 19.00000 121.39718
49.00000 19.00000 122.37754
50.00000 19.00000 123.35791

0.00000 20.00000 76.32487
1.00000 20.00000 77.30524
2.00000 20.00000 78.28560
3.00000 20.00000 79.26597
4.00000 20.00000 80.24634
5.00000 20.00000 81.22670
6.00000 20.00000 82.20707
7.00000 20.00000 83.18743
8.00000 20.00000 84.16780
9.00000 20.00000 85.14817
10.00000 20.00000 86.12853
11.00000 20.00000 87.10890
12.00000 20.00000 88.08926
13.00000 20.00000 89.06963
14.00000 20.00000 90.05000
15.00000 20.00000 91.03036
16.00000 20.00000 92.01073
17.00000 20.00000 92.99110
18.00000 20.00000 93.97146
19.00000 20.00000 94.95183
20.00000 20.00000 95.93219
21.00000 20.00000 96.91256
22.00000 20.00000 97.89293
23.00000 20.00000 98.87329
24.00000 20.00000 99.85366
25.00000 20.00000 100.83402
26.00000 20.00000 101.81439
27.00000 20.00000 102.79476
28.00000 20.00000 103.77512
29.00000 20.00000 104.75549
30.00000 20.00000 105.73585
31.00000 20.00000 106.71622
32.00000 20.00000 107.69659
33.00000 20.00000 108.67695
34.00000 20.00000 109.65732
35.00000 20.00000 110.63769
36.00000 20.00000 111.61805
37.00000 20.00000 112.59842
38.00000 20.00000 113.57878
39.00000 20.00000 114.55915
40.00000 20.00000 115.53952
41.00000 20.00000 116.51988
42.00000 20.00000 117.50025
43.00000 20.00000 118.48061
44.00000 20.00000 119.46098
45.00000 20.00000 120.44135
46.00000 20.00000 121.42171
47.00000 20.00000 122.40208
48.00000 20.00000 123.38245
49.00000 20.00000 124.36281
50.00000 20.00000 125.34318

0.00000 21.00000 78.31014
1.00000 21.00000 79.29050
2.00000 21.00000 80.27087
3.00000 21.00000 81.25124
4.00000 21.00000 82.23160
5.00000 21.00000 83.21197
6.00000 21.00000 84.19234
7.00000 21.00000 85.17270
8.00000 21.00000 86.15307
9.00000 21.00000 87.13343
10.00000 21.00000 88.11380
11.00000 21.00000 89.09417
12.00000 21.00000 90.07453
13.00000 21.00000 91.05490
14.00000 21.00000 92.03526
15.00000 21.00000 93.01563
16.00000 21.00000 93.99600
17.00000 21.00000 94.97636
18.00000 21.00000 95.95673
19.00000 21.00000 96.93709
20.00000 21.00000 97.91746
21.00000 21.00000 98.89783
22.00000 21.00000 99.87819
23.00000 21.00000 100.85856
24.00000 21.00000 101.83893
25.00000 21.00000 102.81929
26.00000 21.00000 103.79966
27.00000 21.00000 104.78002
28.00000 21.00000 105.76039
29.00000 21.00000 106.74076
30.00000 21.00000 107.72112
31.00000 21.00000 108.70149
32.00000 21.00000 109.68185
33.00000 21.00000 110.66222
34.00000 21.00000 111.64259
35.00000 21.00000 112.62295
36.00000 21.00000 113.60332
37.00000 21.00000 114.58369
38.00000 21.00000 115.56405
39.00000 21.00000 116.54442
40.00000 21.00000 117.52478
41.00000 21.00000 118.50515
42.00000 21.00000 119.48552
43.00000 21.00000 120.46588
44.00000 21.00000 121.44625
45.00000 21.00000 122.42661
46.00000 21.00000 123.40698
47.00000 21.00000 124.38735
48.00000 21.00000 125.36771
49.00000 21.00000 126.34808
50.00000 21.00000 127.32845

0.00000 22.00000 80.29541
1.00000 22.00000 81.27577
2.00000 22.00000 82.25614
3.00000 22.00000 83.23650
4.00000 22.00000 84.21687
5.00000 22.00000 85.19724
6.00000 22.00000 86.17760
7.00000 22.00000 87.15797
8.00000 22.00000 88.13834
9.00000 22.00000 89.11870
10.00000 22.00000 90.09907
11.00000 22.00000 91.07943
12.00000 22.00000 92.05980
13.00000 22.00000 93.04017
14.00000 22.00000 94.02053
15.00000 22.00000 95.00090
16.00000 22.00000 95.98126
17.00000 22.00000 96.96163
18.00000 22.00000 97.94200
19.00000 22.00000 98.92236
20.00000 22.00000 99.90273
21.00000 22.00000 100.88310
22.00000 22.00000 101.86346
23.00000 22.00000 102.84383
24.00000 22.00000 103.82419
25.00000 22.00000 104.80456
26.00000 22.00000 105.78493
27.00000 22.00000 106.76529
28.00000 22.00000 107.74566
29.00000 22.00000 108.72602
30.00000 22.00000 109.70639
31.00000 22.00000 110.68676
32.00000 22.00000 111.66712
33.00000 22.00000 112.64749
34.00000 22.00000 113.62785
35.00000 22.00000 114.60822
36.00000 22.00000 115.58859
37.00000 22.00000 116.56895
38.00000 22.00000 117.54932
39.00000 22.00000 118.52969
40.00000 22.00000 119.51005
41.00000 22.00000 120.49042
42.00000 22.00000 121.47078
43.00000 22.00000 122.45115
44.00000 22.00000 123.43152
45.00000 22.00000 124.41188
46.00000 22.00000 125.39225
47.00000 22.00000 126.37261
48.00000 22.00000 127.35298
49.00000 22.00000 128.33335
50.00000 22.00000 129.31371

0.00000 23.00000 82.28068
1.00000 23.00000 83.26104
2.00000 23.00000 84.24141
3.00000 23.00000 85.22177
4.00000 23.00000 86.20214
5.00000 23.00000 87.18251
6.00000 23.00000 88.16287
7.00000 23.00000 89.14324
8.00000 23.00000 90.12360
9.00000 23.00000 91.10397
10.00000 23.00000 92.08434
11.00000 23.00000 93.06470
12.00000 23.00000 94.04507
13.00000 23.00000 95.02544
14.00000 23.00000 96.00580
15.00000 23.00000 96.98617
16.00000 23.00000 97.96653
17.00000 23.00000 98.94690
18.00000 23.00000 99.92727
19.00000 23.00000 100.90763
20.00000 23.00000 101.88800
21.00000 23.00000 102.86836
22.00000 23.00000 103.84873
23.00000 23.00000 104.82910
24.00000 23.00000 105.80946
25.00000 23.00000 106.78983
26.00000 23.00000 107.77019
27.00000 23.00000 108.75056
28.00000 23.00000 109.73093
29.00000 23.00000 110.71129
30.00000 23.00000 111.69166
31.00000 23.00000 112.67203
32.00000 23.00000 113.65239
33.00000 23.00000 114.63276
34.00000 23.00000 115.61312
35.00000 23.00000 116.59349
36.00000 23.00000 117.57385
37.00000 23.00000 118.55422
38.00000 23.00000 119.53459
39.00000 23.00000 120.51495
40.00000 23.00000 121.49532
41.00000 23.00000 122.47569
42.00000 23.00000 123.45605
43.00000 23.00000 124.43642
44.00000 23.00000 125.41678
45.00000 23.00000 126.39715
46.00000 23.00000 127.37752
47.00000 23.00000 128.35788
48.00000 23.00000 129.33825
49.00000 23.00000 130.31861
50.00000 23.00000 131.29898

0.00000 24.00000 84.26594
1.00000 24.00000 85.24631
2.00000 24.00000 86.22668
3.00000 24.00000 87.20704
4.00000 24.00000 88.18741
5.00000 24.00000 89.16777
6.00000 24.00000 90.14814
7.00000 24.00000 91.12851
8.00000 24.00000 92.10887
9.00000 24.00000 93.08924
10.00000 24.00000 94.06960
11.00000 24.00000 95.04997
12.00000 24.00000 96.03034
13.00000 24.00000 97.01070
14.00000 24.00000 97.99107
15.00000 24.00000 98.97143
16.00000 24.00000 99.95180
17.00000 24.00000 100.93217
18.00000 24.00000 101.91253
19.00000 24.00000 102.89290
20.00000 24.00000 103.87327
21.00000 24.00000 104.85363
22.00000 24.00000 105.83400
23.00000 24.00000 106.81436
24.00000 24.00000 107.79473
25.00000 24.00000 108.77510
26.00000 24.00000 109.75546
27.00000 24.00000 110.73583
28.00000 24.00000 111.71619
29.00000 24.00000 112.69656
30.00000 24.00000 113.67693
31.00000 24.00000 114.65729
32.00000 24.00000 115.63766
33.00000 24.00000 116.61803
34.00000 24.00000 117.59839
35.00000 24.00000 118.57876
36.00000 24.00000 119.55912
37.00000 24.00000 120.53949
38.00000 24.00000 121.51986
39.00000 24.00000 122.50022
40.00000 24.00000 123.48059
41.00000 24.00000 124.46095
42.00000 24.00000 125.44132
43.00000 24.00000 126.42169
44.00000 24.00000 127.40205
45.00000 24.00000 128.38242
46.00000 24.00000 129.36279
47.00000 24.00000 130.34315
48.00000 24.00000 131.32352
49.00000 24.00000 132.30388
50.00000 24.00000 133.28425

0.00000 25.00000 86.25121
1.00000 25.00000 87.23158
2.00000 25.00000 88.21194
3.00000 25.00000 89.19231
4.00000 25.00000 90.17268
5.00000 25.00000 91.15304
6.00000 25.00000 92.13341
7.00000 25.00000 93.11377
8.00000 25.00000 94.09414
9.00000 25.00000 95.07451
10.00000 25.00000 96.05487
11.00000 25.00000 97.03524
12.00000 25.00000 98.01560
13.00000 25.00000 98.99597
14.00000 25.00000 99.97634
15.00000 25.00000 100.95670
16.00000 25.00000 101.93707
17.00000 25.00000 102.91743
18.00000 25.00000 103.89780
19.00000 25.00000 104.87817
20.00000 25.00000 105.85853
21.00000 25.00000 106.83890
22.00000 25.00000 107.81927
23.00000 25.00000 108.79963
24.00000 25.00000 109.78000
25.00000 25.00000 110.76036
26.00000 25.00000 111.74073
27.00000 25.00000 112.72110
28.00000 25.00000 113.70146
29.00000 25.00000 114.68183
30.00000 25.00000 115.66219
31.00000 25.00000 116.64256
32.00000 25.00000 117.62293
33.00000 25.00000 118.60329
34.00000 25.00000 119.58366
35.00000 25.00000 120.56403
36.00000 25.00000 121.54439
37.00000 25.00000 122.52476
38.00000 25.00000 123.50512
39.00000 25.00000 124.48549
40.00000 25.00000 125.46586
41.00000 25.00000 126.44622
42.00000 25.00000 127.42659
43.00000 25.00000 128.40695
44.00000 25.00000 129.38732
45.00000 25.00000 130.36769
46.00000 25.00000 131.34805
47.00000 25.00000 132.32842
48.00000 25.00000 133.30879
49.00000 25.00000 134.28915
50.00000 25.00000 135.26952

0.00000 26.00000 88.23648
1.00000 26.00000 89.21685
2.00000 26.00000 90.19721
3.00000 26.00000 91.17758
4.00000 26.00000 92.15794
5.00000 26.00000 93.13831
6.00000 26.00000 94.11868
7.00000 26.00000 95.09904
8.00000 26.00000 96.07941
9.00000 26.00000 97.05977
10.00000 26.00000 98.04014
11.00000 26.00000 99.02051
12.00000 26.00000 100.00087
13.00000 26.00000 100.98124
14.00000 26.00000 101.96161
15.00000 26.00000 102.94197
16.00000 26.00000 103.92234
17.00000 26.00000 104.90270
18.00000 26.00000 105.88307
19.00000 26.00000 106.86344
20.00000 26.00000 107.84380
21.00000 26.00000 108.82417
22.00000 26.00000 109.80453
23.00000 26.00000 110.78490
24.00000 26.00000 111.76527
25.00000 26.00000 112.74563
26.00000 26.00000 113.72600
27.00000 26.00000 114.70637
28.00000 26.00000 115.68673
29.00000 26.00000 116.66710
30.00000 26.00000 117.64746
31.00000 26.00000 118.62783
32.00000 26.00000 119.60819
33.00000 26.00000 120.58856
34.00000 26.00000 121.56893
35.00000 26.00000 122.54929
36.00000 26.00000 123.52966
37.00000 26.00000 124.51003
38.00000 26.00000 125.49039
39.00000 26.00000 126.47076
40.00000 26.00000 127.45112
41.00000 26.00000 128.43149
42.00000 26.00000 129.41186
43.00000 26.00000 130.39222
44.00000 26.00000 131.37259
45.00000 26.00000 132.35296
46.00000 26.00000 133.33332
47.00000 26.00000 134.31369
48.00000 26.00000 135.29405
49.00000 26.00000 136.27442
50.00000 26.00000 137.25478

0.00000 27.00000 90.22175
1.00000 27.00000 91.20211
2.00000 27.00000 92.18248
3.00000 27.00000 93.16285
4.00000 27.00000 94.14321
5.00000 27.00000 95.12358
6.00000 27.00000 96.10394
7.00000 27.00000 97.08431
8.00000 27.00000 98.06468
9.00000 27.00000 99.04504
10.00000 27.00000 100.02541
11.00000 27.00000 101.00577
12.00000 27.00000 101.98614
13.00000 27.00000 102.96651
14.00000 27.00000 103.94687
15.00000 27.00000 104.92724
16.00000 27.00000 105.90761
17.00000 27.00000 106.88797
18.00000 27.00000 107.86834
19.00000 27.00000 108.84870
20.00000 27.00000 109.82907
21.00000 27.00000 110.80944
22.00000 27.00000 111.78980
23.00000 27.00000 112.77017
24.00000 27.00000 113.75053
25.00000 27.00000 114.73090
26.00000 27.00000 115.71127
27.00000 27.00000 116.69163
28.00000 27.00000 117.67200
29.00000 27.00000 118.65237
30.00000 27.00000 119.63273
31.00000 27.00000 120.61310
32.00000 27.00000 121.59346
33.00000 27.00000 122.57383
34.00000 27.00000 123.55420
35.00000 27.00000 124.53456
36.00000 27.00000 125.51493
37.00000 27.00000 126.49529
38.00000 27.00000 127.47566
39.00000 27.00000 128.45603
40.00000 27.00000 129.43639
41.00000 27.00000 130.41676
42.00000 27.00000 131.39712
43.00000 27.00000 132.37749
44.00000 27.00000 133.35786
45.00000 27.00000 134.33822
46.00000 27.00000 135.31859
47.00000 27.00000 136.29896
48.00000 27.00000 137.27932
49.00000 27.00000 138.25969
50.00000 27.00000 139.24005

0.00000 28.00000 92.20702
1.00000 28.00000 93.18738
2.00000 28.00000 94.16775
3.00000 28.00000 95.14811
4.00000 28.00000 96.12848
5.00000 28.00000 97.10885
6.00000 28.00000 98.08921
7.00000 28.00000 99.06958
8.00000 28.00000 100.04994
9.00000 28.00000 101.03031
10.00000 28.00000 102.01068
11.00000 28.00000 102.99104
12.00000 28.00000 103.97141
13.00000 28.00000 104.95177
14.00000 28.00000 105.93214
15.00000 28.00000 106.91251
16.00000 28.00000 107.89287
17.00000 28.00000 108.87324
18.00000 28.00000 109.85361
19.00000 28.00000 110.83397
20.00000 28.00000 111.81434
21.00000 28.00000 112.79470
22.00000 28.00000 113.77507
23.00000 28.00000 114.75544
24.00000 28.00000 115.73580
25.00000 28.00000 116.71617
26.00000 28.00000 117.69653
27.00000 28.00000 118.67690
28.00000 28.00000 119.65727
29.00000 28.00000 120.63763
30.00000 28.00000 121.61800
31.00000 28.00000 122.59837
32.00000 28.00000 123.57873
33.00000 28.00000 124.55910
34.00000 28.00000 125.53946
35.00000 28.00000 126.51983
36.00000 28.00000 127.50020
37.00000 28.00000 128.48056
38.00000 28.00000 129.46093
39.00000 28.00000 130.44129
40.00000 28.00000 131.42166
41.00000 28.00000 132.40203
42.00000 28.00000 133.38239
43.00000 28.00000 134.36276
44.00000 28.00000 135.34312
45.00000 28.00000 136.32349
46.00000 28.00000 137.30386
47.00000 28.00000 138.28422
48.00000 28.00000 139.26459
49.00000 28.00000 140.24496
50.00000 28.00000 141.22532

0.00000 29.00000 94.19228
1.00000 29.00000 95.17265
2.00000 29.00000 96.15302
3.00000 29.00000 97.13338
4.00000 29.00000 98.11375
5.00000 29.00000 99.09411
6.00000 29.00000 100.07448
7.00000 29.00000 101.05485
8.00000 29.00000 102.03521
9.00000 29.00000 103.01558
10.00000 29.00000 103.99595
11.00000 29.00000 104.97631
12.00000 29.00000 105.95668
13.00000 29.00000 106.93704
14.00000 29.00000 107.91741
15.00000 29.00000 108.89777
16.00000 29.00000 109.87814
17.00000 29.00000 110.85851
18.00000 29.00000 111.83887
19.00000 29.00000 112.81924
20.00000 29.00000 113.79961
21.00000 29.00000 114.77997
22.00000 29.00000 115.76034
23.00000 29.00000 116.74070
24.00000 29.00000 117.72107
25.00000 29.00000 118.70144
26.00000 29.00000 119.68180
27.00000 29.00000 120.66217
28.00000 29.00000 121.64253
29.00000 29.00000 122.62290
30.00000 29.00000 123.60327
31.00000 29.00000 124.58363
32.00000 29.00000 125.56400
33.00000 29.00000 126.54436
34.00000 29.00000 127.52473
35.00000 29.00000 128.50510
36.00000 29.00000 129.48546
37.00000 29.00000 130.46583
38.00000 29.00000 131.44620
39.00000 29.00000 132.42656
40.00000 29.00000 133.40693
41.00000 29.00000 134.38729
42.00000 29.00000 135.36766
43.00000 29.00000 136.34803
44.00000 29.00000 137.32839
45.00000 29.00000 138.30876
46.00000 29.00000 139.28913
47.00000 29.00000 140.26949
48.00000 29.00000 141.24986
49.00000 29.00000 142.23022
50.00000 29.00000 143.21059

0.00000 30.00000 96.17755
1.00000 30.00000 97.15792
2.00000 30.00000 98.13828
3.00000 30.00000 99.11865
4.00000 30.00000 100.09902
5.00000 30.00000 101.07938
6.00000 30.00000 102.05975
7.00000 30.00000 103.04012
8.00000 30.00000 104.02048
9.00000 30.00000 105.00085
10.00000 30.00000 105.98121
11.00000 30.00000 106.96158
12.00000 30.00000 107.94195
13.00000 30.00000 108.92231
14.00000 30.00000 109.90268
15.00000 30.00000 110.88304
16.00000 30.00000 111.86341
17.00000 30.00000 112.84378
18.00000 30.00000 113.82414
19.00000 30.00000 114.80451
20.00000 30.00000 115.78487
21.00000 30.00000 116.76524
22.00000 30.00000 117.74561
23.00000 30.00000 118.72597
24.00000 30.00000 119.70634
25.00000 30.00000 120.68671
26.00000 30.00000 121.66707
27.00000 30.00000 122.64744
28.00000 30.00000 123.62780
29.00000 30.00000 124.60817
30.00000 30.00000 125.58853
31.00000 30.00000 126.56890
32.00000 30.00000 127.54927
33.00000 30.00000 128.52963
34.00000 30.00000 129.51000
35.00000 30.00000 130.49037
36.00000 30.00000 131.47073
37.00000 30.00000 132.45110
38.00000 30.00000 133.43146
39.00000 30.00000 134.41183
40.00000 30.00000 135.39220
41.00000 30.00000 136.37256
42.00000 30.00000 137.35293
43.00000 30.00000 138.33329
44.00000 30.00000 139.31366
45.00000 30.00000 140.29403
46.00000 30.00000 141.27439
47.00000 30.00000 142.25476
48.00000 30.00000 143.23513
49.00000 30.00000 144.21549
50.00000 30.00000 145.19586

0.00000 31.00000 98.16282
1.00000 31.00000 99.14319
2.00000 31.00000 100.12355
3.00000 31.00000 101.10392
4.00000 31.00000 102.08428
5.00000 31.00000 103.06465
6.00000 31.00000 104.04502
7.00000 31.00000 105.02538
8.00000 31.00000 106.00575
9.00000 31.00000 106.98611
10.00000 31.00000 107.96648
11.00000 31.00000 108.94685
12.00000 31.00000 109.92721
13.00000 31.00000 110.90758
14.00000 31.00000 111.88795
15.00000 31.00000 112.86831
16.00000 31.00000 113.84868
17.00000 31.00000 114.82904
18.00000 31.00000 115.80941
19.00000 31.00000 116.78978
20.00000 31.00000 117.77014
21.00000 31.00000 118.75051
22.00000 31.00000 119.73087
23.00000 31.00000 120.71124
24.00000 31.00000 121.69161
25.00000 31.00000 122.67197
26.00000 31.00000 123.65234
27.00000 31.00000 124.63271
28.00000 31.00000 125.61307
29.00000 31.00000 126.59344
30.00000 31.00000 127.57380
31.00000 31.00000 128.55417
32.00000 31.00000 129.53454
33.00000 31.00000 130.51490
34.00000 31.00000 131.49527
35.00000 31.00000 132.47563
36.00000 31.00000 133.45600
37.00000 31.00000 134.43637
38.00000 31.00000 135.41673
39.00000 31.00000 136.39710
40.00000 31.00000 137.37746
41.00000 31.00000 138.35783
42.00000 31.00000 139.33820
43.00000 31.00000 140.31856
44.00000 31.00000 141.29893
45.00000 31.00000 142.27929
46.00000 31.00000 143.25966
47.00000 31.00000 144.24003
48.00000 31.00000 145.22039
49.00000 31.00000 146.20076
50.00000 31.00000 147.18113

0.00000 32.00000 100.14809
1.00000 32.00000 101.12845
2.00000 32.00000 102.10882
3.00000 32.00000 103.08919
4.00000 32.00000 104.06955
5.00000 32.00000 105.04992
6.00000 32.00000 106.03029
7.00000 32.00000 107.01065
8.00000 32.00000 107.99102
9.00000 32.00000 108.97138
10.00000 32.00000 109.95175
11.00000 32.00000 110.93211
12.00000 32.00000 111.91248
13.00000 32.00000 112.89285
14.00000 32.00000 113.87321
15.00000 32.00000 114.85358
16.00000 32.00000 115.83395
17.00000 32.00000 116.81431
18.00000 32.00000 117.79468
19.00000 32.00000 118.77504
20.00000 32.00000 119.75541
21.00000 32.00000 120.73578
22.00000 32.00000 121.71614
23.00000 32.00000 122.69651
24.00000 32.00000 123.67687
25.00000 32.00000 124.65724
26.00000 32.00000 125.63761
27.00000 32.00000 126.61797
28.00000 32.00000 127.59834
29.00000 32.00000 128.57871
30.00000 32.00000 129.55907
31.00000 32.00000 130.53944
32.00000 32.00000 131.51980
33.00000 32.00000 132.50017
34.00000 32.00000 133.48054
35.00000 32.00000 134.46090
36.00000 32.00000 135.44127
37.00000 32.00000 136.42163
38.00000 32.00000 137.40200
39.00000 32.00000 138.38237
40.00000 32.00000 139.36273
41.00000 32.00000 140.34310
42.00000 32.00000 141.32346
43.00000 32.00000 142.30383
44.00000 32.00000 143.28420
45.00000 32.00000 144.26456
46.00000 32.00000 145.24493
47.00000 32.00000 146.22529
48.00000 32.00000 147.20566
49.00000 32.00000 148.18603
50.00000 32.00000 149.16639

0.00000 33.00000 102.13336
1.00000 33.00000 103.11372
2.00000 33.00000 104.09409
3.00000 33.00000 105.07445
4.00000 33.00000 106.05482
5.00000 33.00000 107.03519
6.00000 33.00000 108.01555
7.00000 33.00000 108.99592
8.00000 33.00000 109.97629
9.00000 33.00000 110.95665
10.00000 33.00000 111.93702
11.00000 33.00000 112.91738
12.00000 33.00000 113.89775
13.00000 33.00000 114.87811
14.00000 33.00000 115.85848
15.00000 33.00000 116.83885
16.00000 33.00000 117.81921
17.00000 33.00000 118.79958
18.00000 33.00000 119.77995
19.00000 33.00000 120.76031
20.00000 33.00000 121.74068
21.00000 33.00000 122.72104
22.00000 33.00000 123.70141
23.00000 33.00000 124.68178
24.00000 33.00000 125.66214
25.00000 33.00000 126.64251
26.00000 33.00000 127.62287
27.00000 33.00000 128.60324
28.00000 33.00000 129.58361
29.00000 33.00000 130.56397
30.00000 33.00000 131.54434
31.00000 33.00000 132.52471
32.00000 33.00000 133.50507
33.00000 33.00000 134.48544
34.00000 33.00000 135.46580
35.00000 33.00000 136.44617
36.00000 33.00000 137.42654
37.00000 33.00000 138.40690
38.00000 33.00000 139.38727
39.00000 33.00000 140.36763
40.00000 33.00000 141.34800
41.00000 33.00000 142.32837
42.00000 33.00000 143.30873
43.00000 33.00000 144.28910
44.00000 33.00000 145.26946
45.00000 33.00000 146.24983
46.00000 33.00000 147.23020
47.00000 33.00000 148.21056
48.00000 33.00000 149.19093
49.00000 33.00000 150.17130
50.00000 33.00000 151.15166

0.00000 34.00000 104.11862
1.00000 34.00000 105.09899
2.00000 34.00000 106.07936
3.00000 34.00000 107.05972
4.00000 34.00000 108.04009
5.00000 34.00000 109.02045
6.00000 34.00000 110.00082
7.00000 34.00000 110.98119
8.00000 34.00000 111.96155
9.00000 34.00000 112.94192
10.00000 34.00000 113.92229
11.00000 34.00000 114.90265
12.00000 34.00000 115.88302
13.00000 34.00000 116.86338
14.00000 34.00000 117.84375
15.00000 34.00000 118.82412
16.00000 34.00000 119.80448
17.00000 34.00000 120.78485
18.00000 34.00000 121.76521
19.00000 34.00000 122.74558
20.00000 34.00000 123.72595
21.00000 34.00000 124.70631
22.00000 34.00000 125.68668
23.00000 34.00000 126.66705
24.00000 34.00000 127.64741
25.00000 34.00000 128.62778
26.00000 34.00000 129.60814
27.00000 34.00000 130.58851
28.00000 34.00000 131.56887
29.00000 34.00000 132.54924
30.00000 34.00000 133.52961
31.00000 34.00000 134.50997
32.00000 34.00000 135.49034
33.00000 34.00000 136.47071
34.00000 34.00000 137.45107
35.00000 34.00000 138.43144
36.00000 34.00000 139.41180
37.00000 34.00000 140.39217
38.00000 34.00000 141.37254
39.00000 34.00000 142.35290
40.00000 34.00000 143.33327
41.00000 34.00000 144.31364
42.00000 34.00000 145.29400
43.00000 34.00000 146.27437
44.00000 34.00000 147.25473
45.00000 34.00000 148.23510
46.00000 34.00000 149.21546
47.00000 34.00000 150.19583
48.00000 34.00000 151.17620
49.00000 34.00000 152.15656
50.00000 34.00000 153.13693

0.00000 35.00000 106.10389
1.00000 35.00000 107.08426
2.00000 35.00000 108.06462
3.00000 35.00000 109.04499
4.00000 35.00000 110.02536
5.00000 35.00000 111.00572
6.00000 35.00000 111.98609
7.00000 35.00000 112.96645
8.00000 35.00000 113.94682
9.00000 35.00000 114.92719
10.00000 35.00000 115.90755
11.00000 35.00000 116.88792
12.00000 35.00000 117.86829
13.00000 35.00000 118.84865
14.00000 35.00000 119.82902
15.00000 35.00000 120.80938
16.00000 35.00000 121.78975
17.00000 35.00000 122.77012
18.00000 35.00000 123.75048
19.00000 35.00000 124.73085
20.00000 35.00000 125.71121
21.00000 35.00000 126.69158
22.00000 35.00000 127.67195
23.00000 35.00000 128.65231
24.00000 35.00000 129.63268
25.00000 35.00000 130.61304
26.00000 35.00000 131.59341
27.00000 35.00000 132.57378
28.00000 35.00000 133.55414
29.00000 35.00000 134.53451
30.00000 35.00000 135.51488
31.00000 35.00000 136.49524
32.00000 35.00000 137.47561
33.00000 35.00000 138.45597
34.00000 35.00000 139.43634
35.00000 35.00000 140.41671
36.00000 35.00000 141.39707
37.00000 35.00000 142.37744
38.00000 35.00000 143.35780
39.00000 35.00000 144.33817
40.00000 35.00000 145.31854
41.00000 35.00000 146.29890
42.00000 35.00000 147.27927
43.00000 35.00000 148.25964
44.00000 35.00000 149.24000
45.00000 35.00000 150.22037
46.00000 35.00000 151.20073
47.00000 35.00000 152.18110
48.00000 35.00000 153.16147
49.00000 35.00000 154.14183
50.00000 35.00000 155.12220

0.00000 36.00000 108.08916
1.00000 36.00000 109.06953
2.00000 36.00000 110.04989
3.00000 36.00000 111.03026
4.00000 36.00000 112.01063
5.00000 36.00000 112.99099
6.00000 36.00000 113.97136
7.00000 36.00000 114.95172
8.00000 36.00000 115.93209
9.00000 36.00000 116.91245
10.00000 36.00000 117.89282
11.00000 36.00000 118.87319
12.00000 36.00000 119.85355
13.00000 36.00000 120.83392
14.00000 36.00000 121.81429
15.00000 36.00000 122.79465
16.00000 36.00000 123.77502
17.00000 36.00000 124.75538
18.00000 36.00000 125.73575
19.00000 36.00000 126.71612
20.00000 36.00000 127.69648
21.00000 36.00000 128.67685
22.00000 36.00000 129.65722
23.00000 36.00000 130.63758
24.00000 36.00000 131.61795
25.00000 36.00000 132.59831
26.00000 36.00000 133.57868
27.00000 36.00000 134.55904
28.00000 36.00000 135.53941
29.00000 36.00000 136.51978
30.00000 36.00000 137.50014
31.00000 36.00000 138.48051
32.00000 36.00000 139.46088
33.00000 36.00000 140.44124
34.00000 36.00000 141.42161
35.00000 36.00000 142.40197
36.00000 36.00000 143.38234
37.00000 36.00000 144.36271
38.00000 36.00000 145.34307
39.00000 36.00000 146.32344
40.00000 36.00000 147.30381
41.00000 36.00000 148.28417
42.00000 36.00000 149.26454
43.00000 36.00000 150.24490
44.00000 36.00000 151.22527
45.00000 36.00000 152.20564
46.00000 36.00000 153.18600
47.00000 36.00000 154.16637
48.00000 36.00000 155.14673
49.00000 36.00000 156.12710
50.00000 36.00000 157.10747

0.00000 37.00000 110.07443
1.00000 37.00000 111.05479
2.00000 37.00000 112.03516
3.00000 37.00000 113.01553
4.00000 37.00000 113.99589
5.00000 37.00000 114.97626
6.00000 37.00000 115.95663
7.00000 37.00000 116.93699
8.00000 37.00000 117.91736
9.00000 37.00000 118.89772
10.00000 37.00000 119.87809
11.00000 37.00000 120.85846
12.00000 37.00000 121.83882
13.00000 37.00000 122.81919
14.00000 37.00000 123.79955
15.00000 37.00000 124.77992
16.00000 37.00000 125.76029
17.00000 37.00000 126.74065
18.00000 37.00000 127.72102
19.00000 37.00000 128.70138
20.00000 37.00000 129.68175
21.00000 37.00000 130.66212
22.00000 37.00000 131.64248
23.00000 37.00000 132.62285
24.00000 37.00000 133.60322
25.00000 37.00000 134.58358
26.00000 37.00000 135.56395
27.00000 37.00000 136.54431
28.00000 37.00000 137.52468
29.00000 37.00000 138.50505
30.00000 37.00000 139.48541
31.00000 37.00000 140.46578
32.00000 37.00000 141.44614
33.00000 37.00000 142.42651
34.00000 37.00000 143.40688
35.00000 37.00000 144.38724
36.00000 37.00000 145.36761
37.00000 37.00000 146.34797
38.00000 37.00000 147.32834
39.00000 37.00000 148.30871
40.00000 37.00000 149.28907
41.00000 37.00000 150.26944
42.00000 37.00000 151.24981
43.00000 37.00000 152.23017
44.00000 37.00000 153.21054
45.00000 37.00000 154.19090
46.00000 37.00000 155.17127
47.00000 37.00000 156.15164
48.00000 37.00000 157.13200
49.00000 37.00000 158.11237
50.00000 37.00000 159.09273

0.00000 38.00000 112.05970
1.00000 38.00000 113.04006
2.00000 38.00000 114.02043
3.00000 38.00000 115.00079
4.00000 38.00000 115.98116
5.00000 38.00000 116.96153
6.00000 38.00000 117.94189
7.00000 38.00000 118.92226
8.00000 38.00000 119.90263
9.00000 38.00000 120.88299
10.00000 38.00000 121.86336
11.00000 38.00000 122.84372
12.00000 38.00000 123.82409
13.00000 38.00000 124.80446
14.00000 38.00000 125.78482
15.00000 38.00000 126.76519
16.00000 38.00000 127.74555
17.00000 38.00000 128.72592
18.00000 38.00000 129.70629
19.00000 38.00000 130.68665
20.00000 38.00000 131.66702
21.00000 38.00000 132.64739
22.00000 38.00000 133.62775
23.00000 38.00000 134.60812
24.00000 38.00000 135.58848
25.00000 38.00000 136.56885
26.00000 38.00000 137.54922
27.00000 38.00000 138.52958
28.00000 38.00000 139.50995
29.00000 38.00000 140.49031
30.00000 38.00000 141.47068
31.00000 38.00000 142.45105
32.00000 38.00000 143.43141
33.00000 38.00000 144.41178
34.00000 38.00000 145.39214
35.00000 38.00000 146.37251
36.00000 38.00000 147.35288
37.00000 38.00000 148.33324
38.00000 38.00000 149.31361
39.00000 38.00000 150.29397
40.00000 38.00000 151.27434
41.00000 38.00000 152.25471
42.00000 38.00000 153.23507
43.00000 38.00000 154.21544
44.00000 38.00000 155.19581
45.00000 38.00000 156.17617
46.00000 38.00000 157.15654
47.00000 38.00000 158.13690
48.00000 38.00000 159.11727
49.00000 38.00000 160.09764
50.00000 38.00000 161.07800

0.00000 39.00000 114.04496
1.00000 39.00000 115.02533
2.00000 39.00000 116.00570
3.00000 39.00000 116.98606
4.00000 39.00000 117.96643
5.00000 39.00000 118.94679
6.00000 39.00000 119.92716
7.00000 39.00000 120.90753
8.00000 39.00000 121.88789
9.00000 39.00000 122.86826
10.00000 39.00000 123.84863
11.00000 39.00000 124.82899
12.00000 39.00000 125.80936
13.00000 39.00000 126.78972
14.00000 39.00000 127.77009
15.00000 39.00000 128.75046
16.00000 39.00000 129.73082
17.00000 39.00000 130.71119
18.00000 39.00000 131.69155
19.00000 39.00000 132.67192
20.00000 39.00000 133.65229
21.00000 39.00000 134.63265
22.00000 39.00000 135.61302
23.00000 39.00000 136.59339
24.00000 39.00000 137.57375
25.00000 39.00000 138.55412
26.00000 39.00000 139.53448
27.00000 39.00000 140.51485
28.00000 39.00000 141.49522
29.00000 39.00000 142.47558
30.00000 39.00000 143.45595
31.00000 39.00000 144.43631
32.00000 39.00000 145.41668
33.00000 39.00000 146.39705
34.00000 39.00000 147.37741
35.00000 39.00000 148.35778
36.00000 39.00000 149.33814
37.00000 39.00000 150.31851
38.00000 39.00000 151.29888
39.00000 39.00000 152.27924
40.00000 39.00000 153.25961
41.00000 39.00000 154.23997
42.00000 39.00000 155.22034
43.00000 39.00000 156.20071
44.00000 39.00000 157.18107
45.00000 39.00000 158.16144
46.00000 39.00000 159.14181
47.00000 39.00000 160.12217
48.00000 39.00000 161.10254
49.00000 39.00000 162.08290
50.00000 39.00000 163.06327

0.00000 40.00000 116.03023
1.00000 40.00000 117.01060
2.00000 40.00000 117.99097
3.00000 40.00000 118.97133
4.00000 40.00000 119.95170
5.00000 40.00000 120.93206
6.00000 40.00000 121.91243
7.00000 40.00000 122.89280
8.00000 40.00000 123.87316
9.00000 40.00000 124.85353
10.00000 40.00000 125.83389
11.00000 40.00000 126.81426
12.00000 40.00000 127.79463
13.00000 40.00000 128.77499
14.00000 40.00000 129.75536
15.00000 40.00000 130.73572
16.00000 40.00000 131.71609
17.00000 40.00000 132.69646
18.00000 40.00000 133.67682
19.00000 40.00000 134.65719
20.00000 40.00000 135.63755
21.00000 40.00000 136.61792
22.00000 40.00000 137.59829
23.00000 40.00000 138.57865
24.00000 40.00000 139.55902
25.00000 40.00000 140.53939
26.00000 40.00000 141.51975
27.00000 40.00000 142.50012
28.00000 40.00000 143.48048
29.00000 40.00000 144.46085
30.00000 40.00000 145.44122
31.00000 40.00000 146.42158
32.00000 40.00000 147.40195
33.00000 40.00000 148.38231
34.00000 40.00000 149.36268
35.00000 40.00000 150.34305
36.00000 40.00000 151.32341
37.00000 40.00000 152.30378
38.00000 40.00000 153.28414
39.00000 40.00000 154.26451
40.00000 40.00000 155.24488
41.00000 40.00000 156.22524
42.00000 40.00000 157.20561
43.00000 40.00000 158.18598
44.00000 40.00000 159.16634
45.00000 40.00000 160.14671
46.00000 40.00000 161.12707
47.00000 40.00000 162.10744
48.00000 40.00000 163.08781
49.00000 40.00000 164.06817
50.00000 40.00000 165.04854

0.00000 41.00000 118.01550
1.00000 41.00000 118.99587
2.00000 41.00000 119.97623
3.00000 41.00000 120.95660
4.00000 41.00000 121.93697
5.00000 41.00000 122.91733
6.00000 41.00000 123.89770
7.00000 41.00000 124.87806
8.00000 41.00000 125.85843
9.00000 41.00000 126.83880
10.00000 41.00000 127.81916
11.00000 41.00000 128.79953
12.00000 41.00000 129.77989
13.00000 41.00000 130.76026
14.00000 41.00000 131.74063
15.00000 41.00000 132.72099
16.00000 41.00000 133.70136
17.00000 41.00000 134.68172
18.00000 41.00000 135.66209
19.00000 41.00000 136.64246
20.00000 41.00000 137.62282
21.00000 41.00000 138.60319
22.00000 41.00000 139.58355
23.00000 41.00000 140.56392
24.00000 41.00000 141.54429
25.00000 41.00000 142.52465
26.00000 41.00000 143.50502
27.00000 41.00000 144.48539
28.00000 41.00000 145.46575
29.00000 41.00000 146.44612
30.00000 41.00000 147.42648
31.00000 41.00000 148.40685
32.00000 41.00000 149.38722
33.00000 41.00000 150.36758
34.00000 41.00000 151.34795
35.00000 41.00000 152.32832
36.00000 41.00000 153.30868
37.00000 41.00000 154.28905
38.00000 41.00000 155.26941
39.00000 41.00000 156.24978
40.00000 41.00000 157.23014
41.00000 41.00000 158.21051
42.00000 41.00000 159.19088
43.00000 41.00000 160.17124
44.00000 41.00000 161.15161
45.00000 41.00000 162.13198
46.00000 41.00000 163.11234
47.00000 41.00000 164.09271
48.00000 41.00000 165.07307
49.00000 41.00000 166.05344
50.00000 41.00000 167.03381

0.00000 42.00000 120.00077
1.00000 42.00000 120.98113
2.00000 42.00000 121.96150
3.00000 42.00000 122.94187
4.00000 42.00000 123.92223
5.00000 42.00000 124.90260
6.00000 42.00000 125.88296
7.00000 42.00000 126.86333
8.00000 42.00000 127.84370
9.00000 42.00000 128.82406
10.00000 42.00000 129.80443
11.00000 42.00000 130.78480
12.00000 42.00000 131.76516
13.00000 42.00000 132.74553
14.00000 42.00000 133.72589
15.00000 42.00000 134.70626
16.00000 42.00000 135.68663
17.00000 42.00000 136.66699
18.00000 42.00000 137.64736
19.00000 42.00000 138.62772
20.00000 42.00000 139.60809
21.00000 42.00000 140.58846
22.00000 42.00000 141.56882
23.00000 42.00000 142.54919
24.00000 42.00000 143.52955
25.00000 42.00000 144.50992
26.00000 42.00000 145.49029
27.00000 42.00000 146.47065
28.00000 42.00000 147.45102
29.00000 42.00000 148.43139
30.00000 42.00000 149.41175
31.00000 42.00000 150.39212
32.00000 42.00000 151.37248
33.00000 42.00000 152.35285
34.00000 42.00000 153.33322
35.00000 42.00000 154.31358
36.00000 42.00000 155.29395
37.00000 42.00000 156.27432
38.00000 42.00000 157.25468
39.00000 42.00000 158.23505
40.00000 42.00000 159.21541
41.00000 42.00000 160.19578
42.00000 42.00000 161.17614
43.00000 42.00000 162.15651
44.00000 42.00000 163.13688
45.00000 42.00000 164.11724
46.00000 42.00000 165.09761
47.00000 42.00000 166.07798
48.00000 42.00000 167.05834
49.00000 42.00000 168.03871
50.00000 42.00000 169.01907

0.00000 43.00000 121.98604
1.00000 43.00000 122.96640
2.00000 43.00000 123.94677
3.00000 43.00000 124.92714
4.00000 43.00000 125.90750
5.00000 43.00000 126.88787
6.00000 43.00000 127.86823
7.00000 43.00000 128.84860
8.00000 43.00000 129.82897
9.00000 43.00000 130.80933
10.00000 43.00000 131.78970
11.00000 43.00000 132.77006
12.00000 43.00000 133.75043
13.00000 43.00000 134.73080
14.00000 43.00000 135.71116
15.00000 43.00000 136.69153
16.00000 43.00000 137.67190
17.00000 43.00000 138.65226
18.00000 43.00000 139.63263
19.00000 43.00000 140.61299
20.00000 43.00000 141.59336
21.00000 43.00000 142.57372
22.00000 43.00000 143.55409
23.00000 43.00000 144.53446
24.00000 43.00000 145.51482
25.00000 43.00000 146.49519
26.00000 43.00000 147.47556
27.00000 43.00000 148.45592
28.00000 43.00000 149.43629
29.00000 43.00000 150.41665
30.00000 43.00000 151.39702
31.00000 43.00000 152.37739
32.00000 43.00000 153.35775
33.00000 43.00000 154.33812
34.00000 43.00000 155.31849
35.00000 43.00000 156.29885
36.00000 43.00000 157.27922
37.00000 43.00000 158.25958
38.00000 43.00000 159.23995
39.00000 43.00000 160.22031
40.00000 43.00000 161.20068
41.00000 43.00000 162.18105
42.00000 43.00000 163.16141
43.00000 43.00000 164.14178
44.00000 43.00000 165.12215
45.00000 43.00000 166.10251
46.00000 43.00000 167.08288
47.00000 43.00000 168.06324
48.00000 43.00000 169.04361
49.00000 43.00000 170.02398
50.00000 43.00000 171.00434

0.00000 44.00000 123.97131
1.00000 44.00000 124.95167
2.00000 44.00000 125.93204
3.00000 44.00000 126.91240
4.00000 44.00000 127.89277
5.00000 44.00000 128.87313
6.00000 44.00000 129.85350
7.00000 44.00000 130.83387
8.00000 44.00000 131.81423
9.00000 44.00000 132.79460
10.00000 44.00000 133.77497
11.00000 44.00000 134.75533
12.00000 44.00000 135.73570
13.00000 44.00000 136.71606
14.00000 44.00000 137.69643
15.00000 44.00000 138.67680
16.00000 44.00000 139.65716
17.00000 44.00000 140.63753
18.00000 44.00000 141.61790
19.00000 44.00000 142.59826
20.00000 44.00000 143.57863
21.00000 44.00000 144.55899
22.00000 44.00000 145.53936
23.00000 44.00000 146.51972
24.00000 44.00000 147.50009
25.00000 44.00000 148.48046
26.00000 44.00000 149.46082
27.00000 44.00000 150.44119
28.00000 44.00000 151.42156
29.00000 44.00000 152.40192
30.00000 44.00000 153.38229
31.00000 44.00000 154.36265
32.00000 44.00000 155.34302
33.00000 44.00000 156.32339
34.00000 44.00000 157.30375
35.00000 44.00000 158.28412
36.00000 44.00000 159.26449
37.00000 44.00000 160.24485
38.00000 44.00000 161.22522
39.00000 44.00000 162.20558
40.00000 44.00000 163.18595
41.00000 44.00000 164.16631
42.00000 44.00000 165.14668
43.00000 44.00000 166.12705
44.00000 44.00000 167.10741
45.00000 44.00000 168.08778
46.00000 44.00000 169.06815
47.00000 44.00000 170.04851
48.00000 44.00000 171.02888
49.00000 44.00000 172.00924
50.00000 44.00000 172.98961

0.00000 45.00000 125.95657
1.00000 45.00000 126.93694
2.00000 45.00000 127.91730
3.00000 45.00000 128.89767
4.00000 45.00000 129.87804
5.00000 45.00000 130.85840
6.00000 45.00000 131.83877
7.00000 45.00000 132.81914
8.00000 45.00000 133.79950
9.00000 45.00000 134.77987
10.00000 45.00000 135.76023
11.00000 45.00000 136.74060
12.00000 45.00000 137.72097
13.00000 45.00000 138.70133
14.00000 45.00000 139.68170
15.00000 45.00000 140.66207
16.00000 45.00000 141.64243
17.00000 45.00000 142.62280
18.00000 45.00000 143.60316
19.00000 45.00000 144.58353
20.00000 45.00000 145.56390
21.00000 45.00000 146.54426
22.00000 45.00000 147.52463
23.00000 45.00000 148.50499
24.00000 45.00000 149.48536
25.00000 45.00000 150.46573
26.00000 45.00000 151.44609
27.00000 45.00000 152.42646
28.00000 45.00000 153.40682
29.00000 45.00000 154.38719
30.00000 45.00000 155.36756
31.00000 45.00000 156.34792
32.00000 45.00000 157.32829
33.00000 45.00000 158.30865
34.00000 45.00000 159.28902
35.00000 45.00000 160.26939
36.00000 45.00000 161.24975
37.00000 45.00000 162.23012
38.00000 45.00000 163.21049
39.00000 45.00000 164.19085
40.00000 45.00000 165.17122
41.00000 45.00000 166.15158
42.00000 45.00000 167.13195
43.00000 45.00000 168.11232
44.00000 45.00000 169.09268
45.00000 45.00000 170.07305
46.00000 45.00000 171.05341
47.00000 45.00000 172.03378
48.00000 45.00000 173.01415
49.00000 45.00000 173.99451
50.00000 45.00000 174.97488

0.00000 46.00000 127.94184
1.00000 46.00000 128.92221
2.00000 46.00000 129.90257
3.00000 46.00000 130.88294
4.00000 46.00000 131.86330
5.00000 46.00000 132.84367
6.00000 46.00000 133.82404
7.00000 46.00000 134.80440
8.00000 46.00000 135.78477
9.00000 46.00000 136.76514
10.00000 46.00000 137.74550
11.00000 46.00000 138.72587
12.00000 46.00000 139.70623
13.00000 46.00000 140.68660
14.00000 46.00000 141.66697
15.00000 46.00000 142.64733
16.00000 46.00000 143.62770
17.00000 46.00000 144.60807
18.00000 46.00000 145.58843
19.00000 46.00000 146.56880
20.00000 46.00000 147.54916
21.00000 46.00000 148.52953
22.00000 46.00000 149.50990
23.00000 46.00000 150.49026
24.00000 46.00000 151.47063
25.00000 46.00000 152.45099
26.00000 46.00000 153.43136
27.00000 46.00000 154.41173
28.00000 46.00000 155.39209
29.00000 46.00000 156.37246
30.00000 46.00000 157.35282
31.00000 46.00000 158.33319
32.00000 46.00000 159.31356
33.00000 46.00000 160.29392
34.00000 46.00000 161.27429
35.00000 46.00000 162.25466
36.00000 46.00000 163.23502
37.00000 46.00000 164.21539
38.00000 46.00000 165.19575
39.00000 46.00000 166.17612
40.00000 46.00000 167.15649
41.00000 46.00000 168.13685
42.00000 46.00000 169.11722
43.00000 46.00000 170.09758
44.00000 46.00000 171.07795
45.00000 46.00000 172.05832
46.00000 46.00000 173.03868
47.00000 46.00000 174.01905
48.00000 46.00000 174.99941
49.00000 46.00000 175.97978
50.00000 46.00000 176.96015

0.00000 47.00000 129.92711
1.00000 47.00000 130.90748
2.00000 47.00000 131.88784
3.00000 47.00000 132.86821
4.00000 47.00000 133.84857
5.00000 47.00000 134.82894
6.00000 47.00000 135.80931
7.00000 47.00000 136.78967
8.00000 47.00000 137.77004
9.00000 47.00000 138.75040
10.00000 47.00000 139.73077
11.00000 47.00000 140.71114
12.00000 47.00000 141.69150
13.00000 47.00000 142.67187
14.00000 47.00000 143.65223
15.00000 47.00000 144.63260
16.00000 47.00000 145.61297
17.00000 47.00000 146.59333
18.00000 47.00000 147.57370
19.00000 47.00000 148.55407
20.00000 47.00000 149.53443
21.00000 47.00000 150.51480
22.00000 47.00000 151.49516
23.00000 47.00000 152.47553
24.00000 47.00000 153.45590
25.00000 47.00000 154.43626
26.00000 47.00000 155.41663
27.00000 47.00000 156.39699
28.00000 47.00000 157.37736
29.00000 47.00000 158.35773
30.00000 47.00000 159.33809
31.00000 47.00000 160.31846
32.00000 47.00000 161.29882
33.00000 47.00000 162.27919
34.00000 47.00000 163.25956
35.00000 47.00000 164.23992
36.00000 47.00000 165.22029
37.00000 47.00000 166.20066
38.00000 47.00000 167.18102
39.00000 47.00000 168.16139
40.00000 47.00000 169.14175
41.00000 47.00000 170.12212
42.00000 47.00000 171.10249
43.00000 47.00000 172.08285
44.00000 47.00000 173.06322
45.00000 47.00000 174.04358
46.00000 47.00000 175.02395
47.00000 47.00000 176.00432
48.00000 47.00000 176.98468
49.00000 47.00000 177.96505
50.00000 47.00000 178.94541

0.00000 48.00000 131.91238
1.00000 48.00000 132.89274
2.00000 48.00000 133.87311
3.00000 48.00000 134.85348
4.00000 48.00000 135.83384
5.00000 48.00000 136.81421
6.00000 48.00000 137.79457
7.00000 48.00000 138.77494
8.00000 48.00000 139.75531
9.00000 48.00000 140.73567
10.00000 48.00000 141.71604
11.00000 48.00000 142.69640
12.00000 48.00000 143.67677
13.00000 48.00000 144.65714
14.00000 48.00000 145.63750
15.00000 48.00000 146.61787
16.00000 48.00000 147.59823
17.00000 48.00000 148.57860
18.00000 48.00000 149.55897
19.00000 48.00000 150.53933
20.00000 48.00000 151.51970
21.00000 48.00000 152.50007
22.00000 48.00000 153.48043
23.00000 48.00000 154.46080
24.00000 48.00000 155.44116
25.00000 48.00000 156.42153
26.00000 48.00000 157.40190
27.00000 48.00000 158.38226
28.00000 48.00000 159.36263
29.00000 48.00000 160.34299
30.00000 48.00000 161.32336
31.00000 48.00000 162.30373
32.00000 48.00000 163.28409
33.00000 48.00000 164.26446
34.00000 48.00000 165.24482
35.00000 48.00000 166.22519
36.00000 48.00000 167.20556
37.00000 48.00000 168.18592
38.00000 48.00000 169.16629
39.00000 48.00000 170.14666
40.00000 48.00000 171.12702
41.00000 48.00000 172.10739
42.00000 48.00000 173.08775
43.00000 48.00000 174.06812
44.00000 48.00000 175.04849
45.00000 48.00000 176.02885
46.00000 48.00000 177.00922
47.00000 48.00000 177.98958
48.00000 48.00000 178.96995
49.00000 48.00000 179.95032
50.00000 48.00000 180.93068

0.00000 49.00000 133.89765
1.00000 49.00000 134.87801
2.00000 49.00000 135.85838
3.00000 49.00000 136.83874
4.00000 49.00000 137.81911
5.00000 49.00000 138.79948
6.00000 49.00000 139.77984
7.00000 49.00000 140.76021
8.00000 49.00000 141.74057
9.00000 49.00000 142.72094
10.00000 49.00000 143.70131
11.00000 49.00000 144.68167
12.00000 49.00000 145.66204
13.00000 49.00000 146.64240
14.00000 49.00000 147.62277
15.00000 49.00000 148.60314
16.00000 49.00000 149.58350
17.00000 49.00000 150.56387
18.00000 49.00000 151.54423
19.00000 49.00000 152.52460
20.00000 49.00000 153.50497
21.00000 49.00000 154.48533
22.00000 49.00000 155.46570
23.00000 49.00000 156.44607
24.00000 49.00000 157.42643
25.00000 49.00000 158.40680
26.00000 49.00000 159.38716
27.00000 49.00000 160.36753
28.00000 49.00000 161.34790
29.00000 49.00000 162.32826
30.00000 49.00000 163.30863
31.00000 49.00000 164.28899
32.00000 49.00000 165.26936
33.00000 49.00000 166.24973
34.00000 49.00000 167.23009
35.00000 49.00000 168.21046
36.00000 49.00000 169.19082
37.00000 49.00000 170.17119
38.00000 49.00000 171.15156
39.00000 49.00000 172.13192
40.00000 49.00000 173.11229
41.00000 49.00000 174.09266
42.00000 49.00000 175.07302
43.00000 49.00000 176.05339
44.00000 49.00000 177.03375
45.00000 49.00000 178.01412
46.00000 49.00000 178.99449
47.00000 49.00000 179.97485
48.00000 49.00000 180.95522
49.00000 49.00000 181.93559
50.00000 49.00000 182.91595

0.00000 50.00000 135.88291
1.00000 50.00000 136.86328
2.00000 50.00000 137.84365
3.00000 50.00000 138.82401
4.00000 50.00000 139.80438
5.00000 50.00000 140.78474
6.00000 50.00000 141.76511
7.00000 50.00000 142.74548
8.00000 50.00000 143.72584
9.00000 50.00000 144.70621
10.00000 50.00000 145.68657
11.00000 50.00000 146.66694
12.00000 50.00000 147.64731
13.00000 50.00000 148.62767
14.00000 50.00000 149.60804
15.00000 50.00000 150.58840
16.00000 50.00000 151.56877
17.00000 50.00000 152.54914
18.00000 50.00000 153.52950
19.00000 50.00000 154.50987
20.00000 50.00000 155.49024
21.00000 50.00000 156.47060
22.00000 50.00000 157.45097
23.00000 50.00000 158.43133
24.00000 50.00000 159.41170
25.00000 50.00000 160.39207
26.00000 50.00000 161.37243
27.00000 50.00000 162.35280
28.00000 50.00000 163.33316
29.00000 50.00000 164.31353
30.00000 50.00000 165.29390
31.00000 50.00000 166.27426
32.00000 50.00000 167.25463
33.00000 50.00000 168.23499
34.00000 50.00000 169.21536
35.00000 50.00000 170.19573
36.00000 50.00000 171.17609
37.00000 50.00000 172.15646
38.00000 50.00000 173.13683
39.00000 50.00000 174.11719
40.00000 50.00000 175.09756
41.00000 50.00000 176.07792
42.00000 50.00000 177.05829
43.00000 50.00000 178.03866
44.00000 50.00000 179.01902
45.00000 50.00000 179.99939
46.00000 50.00000 180.97976
47.00000 50.00000 181.96012
48.00000 50.00000 182.94049
49.00000 50.00000 183.92085
50.00000 50.00000 184.90122

